Data Poisoning Attacks on Regression Learning and Corresponding Defenses

Adversarial data poisoning is an effective attack against machine learning and threatens model integrity by introducing poisoned data into the training dataset. So far, it has been studied mostly for classification, even though regression learning is used in many mission critical systems (such as dosage of medication, control of cyber-physical systems and managing power supply). Therefore, in the present research, we aim to evaluate all aspects of data poisoning attacks on regression learning, exceeding previous work both in terms of breadth and depth. We present realistic scenarios in which data poisoning attacks threaten production systems and introduce a novel black-box attack, which is then applied to a real-word medical use-case. As a result, we observe that the mean squared error (MSE) of the regressor increases to 150 percent due to inserting only two percent of poison samples. Finally, we present a new defense strategy against the novel and previous attacks and evaluate it thoroughly on 26 datasets. As a result of the conducted experiments, we conclude that the proposed defence strategy effectively mitigates the considered attacks.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> resources/out.csv <==
_mse__poison_flip,_mse__poison_flip/defense_itrim,_mse__poison_flip/defense_trim,_mse__poison_flip/epshat-eps,_mse__poison_statP,_mse_clean,data,data_shape,eps,eps_hat,regressor,run
0.0014050383328771542,0.0014050383328771537,0.0014994168829272085,0.0,0.0014050383328771527,0.0014050383328771542,warfarin,"(4146, 178)",0.0,0.14,Ridge,0
0.0052774460339139245,0.0013934254443476973,0.0014013666628475187,0.0,0.005230636445812935,0.00154448167100108,warfarin,"(4146, 178)",0.04,0.14,Ridge,0
0.002644173358658123,0.0012975722903511631,0.001324260717276931,0.0,0.0023963667893849403,0.0013032896439024353,warfarin,"(4146, 178)",0.02,0.14,Ridge,0
0.008931311900900258,0.00253205646935469,0.0025826454923971068,0.0,0.007728295794037104,0.002545986462160622,warfarin,"(4146, 178)",0.06,0.14,Ridge,0
0.01199009881292466,0.0015160046492832281,0.0015739935334414439,0.0,0.008549677827914931,0.0015220442088338072,warfarin,"(4146, 178)",0.08,0.14,Ridge,0
0.01721674602662304,0.0029939692196794656,0.003059327229376727,0.0,0.014094708876619181,0.002990431469274401,warfarin,"(4146, 178)",0.1,0.14,Ridge,0
0.01172297490732534,0.003752173977335221,0.004191947831651155,0.0,0.013253305673804705,0.0037423560790872373,warfarin,"(4146, 178)",0.08,0.14,Lasso,0
0.004453943471011898,0.0034400166287753744,0.00402099165246675,0.0,0.004603785516639286,0.00343756794484555,warfarin,"(4146, 178)",0.02,0.14,Lasso,0
0.008691610799803628,0.003029485668919245,0.0036077354802398743,0.0,0.011156979472428996,0.0030198983583621048,warfarin,"(4146, 178)",0.06,0.14,Lasso,0
0.0061470371810085815,0.0030557674489444845,0.0035592087729581705,0.0,0.007375926073611365,0.0030476889175191286,warfarin,"(4146, 178)",0.04,0.14,Lasso,0
0.0028252998376627784,0.00186517904073578,0.0021301971053238953,0.0,0.003350850452694215,0.0018523289297490903,warfarin,"(4146, 178)",0.02,0.14,ElasticNet,0
0.0076380448498849516,0.0016053990477598375,0.001750148508362062,0.0,0.009028948036131542,0.0016162493151558501,warfarin,"(4146, 178)",0.06,0.14,ElasticNet,0
0.00487685441251639,0.0013521649730142108,0.001466520249229119,0.0,0.005219015489090656,0.001363110461108524,warfarin,"(4146, 178)",0.04,0.14,ElasticNet,0
0.0028195056416768834,0.0028195056416768834,0.002900369304050537,0.0,0.0028195056416768843,0.0028195056416768834,warfarin,"(4146, 178)",0.0,0.14,ElasticNet,0
0.01741337414141354,0.0037884505922224742,0.0039947497077132185,0.0,0.015612578123208161,0.0037772717142768096,warfarin,"(4146, 178)",0.1,0.14,Lasso,0
0.0024168015057655715,0.002382795658137412,0.0024742563455831842,0.0,0.0026593113777580294,0.0023878223801692723,warfarin,"(4146, 178)",0.04,0.14,HuberRegressor,0
0.012601108096873183,0.001807468314472819,0.0019648739390158935,0.0,0.01074109150106512,0.0017997085168352184,warfarin,"(4146, 178)",0.08,0.14,ElasticNet,0
0.002446328688210052,0.002473106744897703,0.002573420334401552,0.02,0.0024453243411756286,0.0024443871143451025,warfarin,"(4146, 178)",0.0,0.14,HuberRegressor,0
0.002693572303215226,0.002694089804341903,0.0027109949427214786,0.0,0.002725767417589079,0.002698760753619039,warfarin,"(4146, 178)",0.02,0.14,HuberRegressor,0
0.015158806279375362,0.0015143478517030402,0.0015685299423039917,0.0,0.015366658263888128,0.0015066538839025477,warfarin,"(4146, 178)",0.1,0.14,ElasticNet,0
0.0035130061278050013,0.0035130061278050035,0.005264148899154679,0.0,0.003513006127804995,0.0035130061278050013,warfarin,"(4146, 178)",0.0,0.14,SVR,0
0.003805136871646169,0.003805136871646167,0.003962823108479816,0.0,0.0038051368716461678,0.0038051368716461678,warfarin,"(4146, 178)",0.0,0.14,Lasso,0
0.003622865412530577,0.002841282767917788,0.003907457073927533,0.0,0.005405886512588441,0.0023646006614459637,warfarin,"(4146, 178)",0.02,0.14,SVR,0
0.004560523649147932,0.0033153907997376117,0.004294000752277315,0.0,0.006247431810726532,0.002859249454105569,warfarin,"(4146, 178)",0.04,0.14,SVR,0
0.00482944040824301,0.0032559614840146148,0.004184481505560553,0.0,0.00782794062886214,0.00255620085992031,warfarin,"(4146, 178)",0.06,0.14,SVR,0
0.003887713652878754,0.003856209301810267,0.00384965264850975,0.0,0.004023963846980759,0.0038111477425405147,warfarin,"(4146, 178)",0.08,0.14,HuberRegressor,0
0.00514604420205526,0.003044005490043909,0.003675006527811672,0.0,0.00711449473073917,0.0025788012149998204,warfarin,"(4146, 178)",0.08,0.14,SVR,0
0.0025470228372224024,0.002521317160563636,0.002640142274231151,0.0,0.0031593230582083053,0.002502008946241358,warfarin,"(4146, 178)",0.06,0.14,HuberRegressor,0
0.005645865019522189,0.0031305759255944214,0.0035885375606440916,0.0,0.0079979556111594,0.002387089808853159,warfarin,"(4146, 178)",0.1,0.14,SVR,0
0.0028665833652800183,0.0028099556423790573,0.0028488096131138708,0.0,0.0033900472036281996,0.002811417465453881,warfarin,"(4146, 178)",0.1,0.14,HuberRegressor,0
0.004797945033734079,0.003140468582399896,0.010241587042064309,0.0,0.004007585520800762,0.0026717713317011373,loan,"(3750, 203)",0.02,0.14,Lasso,0
0.008612922138609954,0.0033388949201403222,0.009189581547876538,0.0,0.005968670078581032,0.0027469585616533387,loan,"(3750, 203)",0.04,0.14,Lasso,0
0.003519377275466393,0.00319462006410185,0.004251968503076021,0.0,0.003119705467613153,0.003939059561971149,warfarin,"(4146, 178)",0.0,0.14,MLPRegressor,0
0.004480434887373781,0.0046158153278492,0.0035791000039870472,0.0,0.005045842851741664,0.003253578202991532,warfarin,"(4146, 178)",0.02,0.14,MLPRegressor,0
0.011598815148631748,0.00320316095391606,0.009469065957880558,0.0,0.008190021196238878,0.002613057986464291,loan,"(3750, 203)",0.06,0.14,Lasso,0
0.006841787980559563,0.004203619597287557,0.003776172083835188,0.0,0.007257848906845467,0.003596339351395951,warfarin,"(4146, 178)",0.04,0.14,MLPRegressor,0
0.015830169479615724,0.00320316095391606,0.009157448616365383,0.0,0.010342217119496788,0.002613057986464291,loan,"(3750, 203)",0.08,0.14,Lasso,0
0.001547078506037503,0.0015470785060376733,0.00164751918722419,0.0,0.0015470785060376212,0.001547078506037663,warfarin,"(4146, 178)",0.0,0.14,KernelRidge,0
0.01213276526732478,0.004951716434998532,0.005062661065311603,0.0,0.008766054324627215,0.0039608969876984415,warfarin,"(4146, 178)",0.06,0.14,MLPRegressor,0
0.022462688720745697,0.0031303377417240957,0.0047185859772983525,0.0,0.00977631583170776,0.0026374889410004754,loan,"(3750, 203)",0.1,0.14,Lasso,0
0.002508958737441455,0.0025089587374414663,0.002839241549624342,0.0,0.0025089587374414594,0.002508958737441471,loan,"(3750, 203)",0.0,0.14,Ridge,0
0.004586317634854069,0.0028355075456264213,0.008111579343330786,0.0,0.004469200358548191,0.002665550606858224,loan,"(3750, 203)",0.02,0.14,Ridge,0
0.009269336194552318,0.002951224944439859,0.008682447308012065,0.0,0.006253218551638265,0.0025893466078773394,loan,"(3750, 203)",0.04,0.14,Ridge,0
0.0026081705916134014,0.0026081705916133997,0.0028848624105715028,0.0,0.002608170591613404,0.0026081705916134027,loan,"(3750, 203)",0.0,0.14,Lasso,0
0.013031710582344303,0.002749816683825477,0.0070179096802813964,0.0,0.007983644234841145,0.002577754732564584,loan,"(3750, 203)",0.06,0.14,Ridge,0
0.005506066075381632,0.0032502269705799117,0.011551806273302807,0.0,0.006296335918572984,0.0027447964321160906,loan,"(3750, 203)",0.02,0.14,ElasticNet,0
0.018141223705136385,0.003073056706141061,0.005274368942897849,0.0,0.00922727998082322,0.002649421114206571,loan,"(3750, 203)",0.08,0.14,Ridge,0
0.013973752285048737,0.0030348576462384206,0.006616139225942525,0.0,0.006954727622030688,0.003034857646238421,loan,"(3750, 203)",0.06,0.14,ElasticNet,0
0.021579998963180306,0.002799777257537961,0.004029116797305552,0.0,0.01913560128684813,0.002536485965920446,loan,"(3750, 203)",0.1,0.14,Ridge,0
0.019958261643457566,0.0031764414272685937,0.0030001019146667697,0.0,0.007746419021998372,0.003104419053818091,warfarin,"(4146, 178)",0.08,0.14,MLPRegressor,0
0.00776823779271803,0.003157645093188188,0.010050445265440652,0.0,0.0059791751926826986,0.0027951907387717607,loan,"(3750, 203)",0.04,0.14,ElasticNet,0
0.0027568011550447606,0.002756801155044761,0.0029284392323910757,0.0,0.0027568011550447623,0.0027568011550447597,loan,"(3750, 203)",0.0,0.14,ElasticNet,0
0.026099882508277827,0.003426586460820045,0.00389230104092186,0.0,0.00835878789180358,0.0038486962677916014,warfarin,"(4146, 178)",0.1,0.14,MLPRegressor,0
0.022978393275015368,0.0035538458539085328,0.006700357510911641,0.0,0.010997391650272543,0.003545377444898581,loan,"(3750, 203)",0.1,0.14,ElasticNet,0
0.016513615284304548,0.002994325230126922,0.005993741429559935,0.0,0.0251248932467027,0.002613861840467744,loan,"(3750, 203)",0.08,0.14,ElasticNet,0
0.003462757489897517,0.002520740717968979,0.0027597898606998832,0.0,0.0038658600048926935,0.002408120748129337,warfarin,"(4146, 178)",0.02,0.14,KernelRidge,0
0.004452245389223081,0.001392544983103729,0.0015405550163459859,0.0,0.003771969751323518,0.0017111694280570276,warfarin,"(4146, 178)",0.04,0.14,KernelRidge,0
0.0028505500441197516,0.0026931054588747376,0.0028396038981975307,0.0,0.004093128042605805,0.0026933567246479,loan,"(3750, 203)",0.06,0.14,HuberRegressor,0
0.007623022478812832,0.0016240253018702062,0.0017367430940683447,0.0,0.004665480346526502,0.002053212423653415,warfarin,"(4146, 178)",0.06,0.14,KernelRidge,0
0.011564539299212334,0.0013010540443543664,0.0014193309630289239,0.0,0.004238210201683151,0.0017223939043303656,warfarin,"(4146, 178)",0.08,0.14,KernelRidge,0
0.0035339701150489326,0.0035339701150489365,0.006513560795408002,0.0,0.0035339701150489413,0.003533970115048934,loan,"(3750, 203)",0.0,0.14,SVR,0
0.0030276994608944142,0.002667187766846812,0.0030053282468308407,0.0,0.004133332821825288,0.0026497548315592705,loan,"(3750, 203)",0.08,0.14,HuberRegressor,0
0.0028536739538666442,0.0027866188400643755,0.002962378893460673,0.0,0.00334951488984704,0.002786619741841407,loan,"(3750, 203)",0.04,0.14,HuberRegressor,0
0.005036462140968036,0.004250601825185367,0.007191531175742945,0.0,0.006584479686201718,0.004250601825185373,loan,"(3750, 203)",0.02,0.14,SVR,0
0.0027853062219604513,0.0027727201586829676,0.0030264265433441995,0.0,0.00278662070867211,0.002786619741841407,loan,"(3750, 203)",0.0,0.14,HuberRegressor,0
0.01372926355289701,0.0014705627177214306,0.0015086129265403279,0.0,0.004237180366856757,0.0017894561822728704,warfarin,"(4146, 178)",0.1,0.14,KernelRidge,0
0.0029312386117142696,0.002691935570369726,0.0027641102106548145,0.0,0.004619523235323007,0.0027005681041896686,loan,"(3750, 203)",0.1,0.14,HuberRegressor,0
0.003184025204168999,0.0031502581320898876,0.003587788226666993,0.0,0.0032635115101848056,0.003149810939006582,loan,"(3750, 203)",0.02,0.14,HuberRegressor,0
0.006985625057975525,0.006698863295128527,0.013306616289082465,0.019999999999999997,0.0072010360719437375,0.004408290635244582,loan,"(3750, 203)",0.04,0.14,SVR,0
0.007503987593431245,0.007506522582545114,0.014686867507891013,0.020000000000000004,0.006119946559330932,0.0035012593991847326,loan,"(3750, 203)",0.06,0.14,SVR,0
0.009529334626161103,0.004171356000451128,0.006641330508225776,0.0,0.0040393824763258115,0.003244501224497485,loan,"(3750, 203)",0.04,0.14,MLPRegressor,0
0.006144630321925724,0.006144630321925728,0.005835634901300299,0.0,0.006144630321925721,0.006144630321925723,armesHousing,"(1095, 249)",0.0,0.14,Lasso,0
0.0036033323150189258,0.003433176638982527,0.008162189946275851,0.0,0.00328671710747615,0.0037499692982104686,loan,"(3750, 203)",0.0,0.14,MLPRegressor,0
0.007803006570066716,0.0032997202896358204,0.0059217609130471005,0.0,0.0035786320450340117,0.0038700150665542925,loan,"(3750, 203)",0.02,0.14,MLPRegressor,0
0.013887413723438593,0.003424039861961673,0.004693201312961509,0.0,0.004425605055149599,0.0035533416881053446,loan,"(3750, 203)",0.06,0.14,MLPRegressor,0
0.005886547191888506,0.002520853252226607,0.004020359521567437,0.02,0.002947043144628025,0.002072398756233324,armesHousing,"(1095, 249)",0.02,0.14,Lasso,0
0.008155109583056071,0.006966227309289606,0.010962207744078597,0.020000000000000004,0.007634121132724682,0.004058949338230318,loan,"(3750, 203)",0.08,0.14,SVR,0
0.017646862733214367,0.017933263649957416,0.018420356087066093,0.04,0.00927690928149068,0.004502707753831182,armesHousing,"(1095, 249)",0.04,0.14,Lasso,0
0.018415865755962966,0.01825977946093173,0.018705410605903652,0.04000000000000001,0.009997359736562444,0.004887347818555703,armesHousing,"(1095, 249)",0.06,0.14,Lasso,0
0.004433662035581192,0.004433662035581191,0.0024493880853384588,0.0,0.009407545064565589,0.009407545064565571,armesHousing,"(1095, 249)",0.0,0.14,ElasticNet,0
0.022187799832705298,0.003264460217374005,0.004344001799449825,0.0,0.005013510634786075,0.003237327813609068,loan,"(3750, 203)",0.08,0.14,MLPRegressor,0
0.018899790014225305,0.0016222385316714836,0.0022471485536181245,0.020000000000000004,0.006336707969803669,0.0013016689101771621,armesHousing,"(1095, 249)",0.08,0.14,Lasso,0
0.0069293008587777705,0.000866491811397077,0.0014188085118249452,0.02,0.004230535329816571,0.0008760725830202964,armesHousing,"(1095, 249)",0.02,0.14,ElasticNet,0
0.0033019169494670087,0.0033019169494670126,0.002667861903339501,0.0,0.003301916949467009,0.0033019169494670096,armesHousing,"(1095, 249)",0.0,0.14,Ridge,0
0.021742803040764258,0.0017860909656226482,0.0021693629399407734,0.01999999999999999,0.006434755831438383,0.0016356223776910622,armesHousing,"(1095, 249)",0.1,0.14,Lasso,0
0.014619293327911597,0.014156517436294164,0.014585374732112568,0.04000000000000001,0.00816557405201397,0.00493958905022309,armesHousing,"(1095, 249)",0.06,0.14,ElasticNet,0
0.005406758311213515,0.0018756448890817669,0.0030936942281264185,0.0,0.005389887013416596,0.00207954157997933,armesHousing,"(1095, 249)",0.02,0.14,Ridge,0
0.01595793178053339,0.014616135796073798,0.01483854088218138,0.039999999999999994,0.010466573529444429,0.0019025679059076273,armesHousing,"(1095, 249)",0.08,0.14,ElasticNet,0
0.012021689462255793,0.011440692446002258,0.011877473881210745,0.04,0.008516804415810316,0.001314946953744418,armesHousing,"(1095, 249)",0.04,0.14,ElasticNet,0
0.005529216229799798,0.0011564125889099548,0.0015195782410424084,0.0,0.005827549389026525,0.0015599250708308286,armesHousing,"(1095, 249)",0.04,0.14,Ridge,0
0.022121521152645714,0.003245616934670461,0.0038628152635561473,0.0,0.011760633739260949,0.0034306083440087797,armesHousing,"(1095, 249)",0.06,0.14,Ridge,0
0.015923261626770265,0.010673461654320704,0.010673461654320704,0.04000000000000001,0.010259602344061204,0.0013370121680030382,armesHousing,"(1095, 249)",0.1,0.14,ElasticNet,0
0.02490722299323297,0.0016009968393607703,0.0020471098135491903,0.0,0.010148984470298817,0.0021690725449844063,armesHousing,"(1095, 249)",0.08,0.14,Ridge,0
0.029551462525108214,0.0016009968393607703,0.0017097766792465953,0.0,0.012348069505505724,0.0021690725449844063,armesHousing,"(1095, 249)",0.1,0.14,Ridge,0
0.008877015938858668,0.0066824380146163565,0.007938159894815024,0.01999999999999999,0.007846921986108571,0.004107676355331397,loan,"(3750, 203)",0.1,0.14,SVR,0
0.027298315883269916,0.004294160471648763,0.004520468920419323,0.0,0.0048142790899776446,0.003115840625455605,loan,"(3750, 203)",0.1,0.14,MLPRegressor,0
0.001661218996625252,0.001453551203896056,0.001490671535143093,0.0,0.005607567721579197,0.0014030242478506828,armesHousing,"(1095, 249)",0.08,0.14,HuberRegressor,0
0.001399612328702822,0.0013995221685799708,0.0014554739841655465,0.0,0.001399367465720564,0.0013994192503313171,armesHousing,"(1095, 249)",0.0,0.14,HuberRegressor,0
0.0013719074468688584,0.0013656985827584878,0.0015185912902857816,0.0,0.005030869212782991,0.001356773113321617,armesHousing,"(1095, 249)",0.06,0.14,HuberRegressor,0
0.0017097623690442785,0.0017097623690646609,0.0020832757035036203,0.0,0.0017097623690646641,0.0017097623690663817,loan,"(3750, 203)",0.0,0.14,KernelRidge,0
0.0038519847187380688,0.003851984718738065,0.00602650648103384,0.0,0.003851984718738064,0.003851984718738065,armesHousing,"(1095, 249)",0.0,0.14,SVR,0
0.009371922120785796,0.008573444489197968,0.011885134352863461,0.0,0.0090398096465332,0.00586767285014272,armesHousing,"(1095, 249)",0.02,0.14,SVR,0
0.001345171634861791,0.0013586347065355907,0.0014950538238374005,0.0,0.0014033908157384727,0.001368610822140564,armesHousing,"(1095, 249)",0.02,0.14,HuberRegressor,0
0.0014462999889049363,0.0014165169985981725,0.0014522830896330973,0.0,0.0019041017341611792,0.0013566178257205172,armesHousing,"(1095, 249)",0.04,0.14,HuberRegressor,0
0.005358708988451701,0.0035467375340444873,0.004398679061031446,0.0,0.009040745072952133,0.003559752900618682,armesHousing,"(1095, 249)",0.04,0.14,SVR,0
0.00653188635021473,0.00471528574311577,0.006205892877215796,0.0,0.010023132034819315,0.0042556235812188665,armesHousing,"(1095, 249)",0.06,0.14,SVR,0
0.011024741296671728,0.0077804683074629965,0.009222274058229457,0.0,0.013835986736751371,0.006974753793233485,armesHousing,"(1095, 249)",0.08,0.14,SVR,0
0.006967170865503025,0.003121692898678094,0.0036031110181070558,0.01999999999999999,0.009561920296779181,0.0028954874877782956,armesHousing,"(1095, 249)",0.1,0.14,SVR,0
0.0012508221008972781,0.0009159937515628619,0.0009070507525547158,0.0,0.004377200112332023,0.0009280679528857322,armesHousing,"(1095, 249)",0.1,0.14,HuberRegressor,0
0.004759966193038213,0.003942052419137782,0.006609069731817431,0.0,0.004317727170925741,0.004188614354810432,armesHousing,"(1095, 249)",0.0,0.14,MLPRegressor,0
0.0020946904521534143,0.0020946904521534962,0.0034383108413057265,0.0,0.002094690452153515,0.0020946904521534876,armesHousing,"(1095, 249)",0.0,0.14,KernelRidge,0
0.005582853679377466,0.004099165734478311,0.00622845991796767,0.0,0.003116926933779855,0.0016121393802384445,armesHousing,"(1095, 249)",0.02,0.14,KernelRidge,0
0.00847599913717864,0.0037209259786399784,0.0045146214578768605,0.02,0.004530658196961989,0.0027534251358544213,armesHousing,"(1095, 249)",0.02,0.14,MLPRegressor,0
0.006308318252341174,0.0029812880634037075,0.0037479595583977225,0.019999999999999997,0.006193644920866388,0.004240097288332036,armesHousing,"(1095, 249)",0.04,0.14,KernelRidge,0
0.016327606321244074,0.0065076779789971844,0.008416150839193734,0.04,0.00955524888297147,0.006194674471974393,armesHousing,"(1095, 249)",0.04,0.14,MLPRegressor,0
0.008615520215064492,0.008216851940078117,0.008430182823600325,0.02,0.008615520215064494,0.00861552021506449,rings,"(3132, 11)",0.0,0.14,Lasso,0
0.013315507713746667,0.007118830142386034,0.007525166022510985,0.019999999999999997,0.010262676199707721,0.008254976410718623,rings,"(3132, 11)",0.04,0.14,Lasso,0
0.010241465264506412,0.007912550297818163,0.00864131897663768,0.02,0.009900916716091048,0.009018159279928904,rings,"(3132, 11)",0.02,0.14,Lasso,0
0.014837793277168528,0.005024291213568417,0.006436997962685019,0.0,0.01075796987666183,0.004276304722503875,armesHousing,"(1095, 249)",0.06,0.14,KernelRidge,0
0.016887609336354165,0.002655199238222758,0.0034520351525528406,0.0,0.006847833738964,0.005344201669072077,armesHousing,"(1095, 249)",0.08,0.14,KernelRidge,0
0.018291969547073916,0.008434467937842503,0.008624985281087657,0.020000000000000004,0.014584067428396132,0.009868297075434745,rings,"(3132, 11)",0.08,0.14,Lasso,0
0.015554881137874265,0.007990293466352338,0.008300565731419988,0.020000000000000004,0.022996919879642693,0.008086003177387885,rings,"(3132, 11)",0.06,0.14,Lasso,0
0.008502599071208407,0.006944895624003685,0.00766748882462468,0.02,0.009443777439208585,0.007786300570202098,rings,"(3132, 11)",0.02,0.14,ElasticNet,0
0.021165807056119656,0.008237368432793013,0.008343093416005138,0.01999999999999999,0.017290964404223567,0.008124370583622566,rings,"(3132, 11)",0.1,0.14,Lasso,0
0.006314428412533005,0.005994137681206437,0.0062288306136547055,0.02,0.006234341370550346,0.006234341370550343,rings,"(3132, 11)",0.0,0.14,ElasticNet,0
0.0053950765509917275,0.005312383512225138,0.005659532442855066,0.02,0.005395076550991715,0.005395076550991727,rings,"(3132, 11)",0.0,0.14,Ridge,0
0.009114002436582704,0.0071037947036999725,0.00763163363019161,0.02,0.007981243006190502,0.007132624055147083,rings,"(3132, 11)",0.02,0.14,Ridge,0
0.016036817701462567,0.003967602294396704,0.00450715479620037,0.01999999999999999,0.007662708424236568,0.00201786627060044,armesHousing,"(1095, 249)",0.1,0.14,KernelRidge,0
0.01122488094447068,0.006026091310726683,0.0065735571354179805,0.019999999999999997,0.008250878840304291,0.005951748374340009,rings,"(3132, 11)",0.04,0.14,Ridge,0
0.012075708820216637,0.007174142000277691,0.00757667206556928,0.019999999999999997,0.01657837404595916,0.007240567007120972,rings,"(3132, 11)",0.04,0.14,ElasticNet,0
0.01529232359663647,0.006234841401232356,0.006642033280543165,0.020000000000000004,0.010092949405165847,0.006245471349622664,rings,"(3132, 11)",0.06,0.14,Ridge,0
0.017829082597674774,0.006230731678495821,0.006531021456195425,0.020000000000000004,0.01277204019046962,0.006245471349622664,rings,"(3132, 11)",0.08,0.14,Ridge,0
0.017839132677305452,0.00641649512056372,0.006573267443053435,0.01999999999999999,0.01510409267791466,0.006487525584658076,rings,"(3132, 11)",0.1,0.14,Ridge,0
0.017478831574313826,0.0070822486834930636,0.0072922823798717215,0.020000000000000004,0.011663905660908845,0.007526538392933532,rings,"(3132, 11)",0.08,0.14,ElasticNet,0
0.015437955509190266,0.006818669641045231,0.007023216700216242,0.020000000000000004,0.01132545907828308,0.00725059643494424,rings,"(3132, 11)",0.06,0.14,ElasticNet,0
0.01695348165018289,0.007260331115540825,0.007270630400034546,0.01999999999999999,0.03074517407685728,0.007405466011648012,rings,"(3132, 11)",0.1,0.14,ElasticNet,0
0.030961526229674102,0.005238799565832734,0.005226836563462268,0.06000000000000001,0.011827104049597486,0.00316570603203822,armesHousing,"(1095, 249)",0.08,0.14,MLPRegressor,0
0.03051106219017188,0.003409407335637397,0.006348062172137729,0.0,0.011841241888541916,0.006582994774562539,armesHousing,"(1095, 249)",0.06,0.14,MLPRegressor,0
0.006477004993657391,0.006656031757057373,0.0070842720517200536,0.02,0.006463598818480905,0.006555919830045083,rings,"(3132, 11)",0.02,0.14,HuberRegressor,0
0.005295140625169161,0.005326298100944626,0.005718790970509631,0.02,0.005295140695179931,0.005295140581654604,rings,"(3132, 11)",0.0,0.14,HuberRegressor,0
0.006726257592373536,0.006697869920032211,0.00692339773837079,0.020000000000000004,0.008988683501128561,0.0066076489315837,rings,"(3132, 11)",0.08,0.14,HuberRegressor,0
0.006419333376102294,0.006657631949367254,0.007101490981816113,0.019999999999999997,0.011149135797413636,0.006555919830045083,rings,"(3132, 11)",0.04,0.14,HuberRegressor,0
0.006494815834102078,0.006341274743101247,0.00656998922577017,0.020000000000000004,0.008394901242125665,0.006315981022232749,rings,"(3132, 11)",0.06,0.14,HuberRegressor,0
0.006706534555423743,0.006501152307827738,0.006662729589642366,0.01999999999999999,0.010558827443683722,0.006359791257819096,rings,"(3132, 11)",0.1,0.14,HuberRegressor,0
0.04526459054669935,0.005062382923544366,0.0044979188781211965,0.0,0.010626295608471602,0.0026489959540192992,armesHousing,"(1095, 249)",0.1,0.14,MLPRegressor,0
0.006284362223074311,0.005862356923026658,0.0063257296792591814,0.02,0.006171064174129468,0.005940598353860046,rings,"(3132, 11)",0.02,0.14,SVR,0
0.005938428082171214,0.00580737186080569,0.006082258283169124,0.02,0.005942481021274765,0.005936065828743325,rings,"(3132, 11)",0.0,0.14,SVR,0
0.0075416114252357894,0.006244825554985479,0.006216902105184346,0.019999999999999997,0.007261916338494227,0.006349284881932814,rings,"(3132, 11)",0.04,0.14,SVR,0
0.015987253242415424,0.006350612171316121,0.005704311601570406,0.0,0.007646520584965968,0.006005743075809739,rings,"(3132, 11)",0.06,0.14,SVR,0
0.009943172779799987,0.0028288658016549584,0.009371788966277791,0.0,0.005391413986295595,0.0017835918676850065,loan,"(3750, 203)",0.04,0.14,KernelRidge,0
0.012029179102713646,0.0055017849885338555,0.005616008904133721,0.01999999999999999,0.006231177906706846,0.005567298174329698,rings,"(3132, 11)",0.1,0.14,SVR,0
0.014039383630392054,0.006199255689525654,0.0071993317625248495,0.020000000000000004,0.007991400438055168,0.006274687225491921,rings,"(3132, 11)",0.08,0.14,SVR,0
0.005691369648119713,0.002944832142686791,0.010335634848821332,0.0,0.004448690711463846,0.0017400157763136032,loan,"(3750, 203)",0.02,0.14,KernelRidge,0
0.008921486781100614,0.009031992356243405,0.010754534869972437,0.04,0.009910062042667154,0.007542553216849768,rings,"(3132, 11)",0.0,0.14,MLPRegressor,0
0.01648171437985229,0.008796428417420956,0.008328200129963438,0.020000000000000004,0.009720359328057464,0.008876740300766517,rings,"(3132, 11)",0.06,0.14,MLPRegressor,0
0.009774733294630432,0.00872799563514446,0.00855211612205719,0.0,0.006816515563285434,0.006487560834508071,rings,"(3132, 11)",0.02,0.14,MLPRegressor,0
0.0021336963739274116,0.0021336963739274116,0.0024718337147504313,0.0,0.002133696373927412,0.0021336963739274125,accel,"(1299, 23)",0.0,0.14,Lasso,0
0.005653818931608074,0.00220580141541251,0.00279485712609995,0.0,0.0047968326794675395,0.0024520309887161233,accel,"(1299, 23)",0.02,0.14,Lasso,0
0.010094903789974026,0.00918797118866179,0.009482558305866452,0.019999999999999997,0.009255203194481147,0.007858254069161593,rings,"(3132, 11)",0.04,0.14,MLPRegressor,0
0.011633337854847863,0.0028758282584856842,0.0031116204878442644,0.0,0.006014925297484826,0.0028582547594079317,accel,"(1299, 23)",0.04,0.14,Lasso,0
0.015701149764648082,0.002876965241237131,0.003056142907348167,0.0,0.007066996599649702,0.0028582547594079317,accel,"(1299, 23)",0.06,0.14,Lasso,0
0.01915742827586161,0.0033284198799417197,0.010517532806138133,0.0,0.008361830023849695,0.0018670901272117826,loan,"(3750, 203)",0.08,0.14,KernelRidge,0
0.018426505713336604,0.002712081612497996,0.002890810408125583,0.0,0.007875276775937565,0.0030281503464258106,accel,"(1299, 23)",0.08,0.14,Lasso,0
0.01797701110630267,0.0029135623600876808,0.003079126509425812,0.0,0.010563058528662081,0.002843806874580185,accel,"(1299, 23)",0.1,0.14,Lasso,0
0.0028278440324407063,0.002827844032440708,0.003132618769822301,0.0,0.0028278440324407054,0.0028278440324407054,accel,"(1299, 23)",0.0,0.14,ElasticNet,0
0.014576137574011718,0.006224946472872163,0.007220272469779597,0.0,0.007335172483710577,0.006519717936875746,rings,"(3132, 11)",0.08,0.14,MLPRegressor,0
0.0032877210086128188,0.0032877210086128214,0.003969808828477366,0.0,0.003287721008612828,0.00328772100861283,accel,"(1299, 23)",0.0,0.14,Ridge,0
0.015017910012324012,0.0030607967137550296,0.009676759367166375,0.0,0.007553104991969607,0.001754175904617755,loan,"(3750, 203)",0.06,0.14,KernelRidge,0
0.008689736948287419,0.0025843693713097503,0.00253201338491688,0.0,0.004282562910385168,0.0026843903280645786,accel,"(1299, 23)",0.02,0.14,Ridge,0
0.010485755237391004,0.0021829444503887047,0.0024792712833756683,0.0,0.004609311021194883,0.0022024153192209983,accel,"(1299, 23)",0.04,0.14,Ridge,0
0.018558946034267148,0.0025303741093608274,0.002730333528900583,0.0,0.007250442134951404,0.0025229611416907292,accel,"(1299, 23)",0.08,0.14,Ridge,0
0.01855493449497588,0.0028729235858113156,0.003187499897430156,0.0,0.007477673220190696,0.0028516163567107538,accel,"(1299, 23)",0.06,0.14,Ridge,0
0.007808316395969919,0.0036047389047982885,0.004113298947349601,0.0,0.004777257453340311,0.0039756757026920934,accel,"(1299, 23)",0.02,0.14,ElasticNet,0
0.013263286308752622,0.0021234690133961763,0.002428249528546326,0.0,0.0049920052721566755,0.002264582434334335,accel,"(1299, 23)",0.04,0.14,ElasticNet,0
0.02154484967323109,0.002414031742843476,0.0025399373226446783,0.0,0.0068931283774622785,0.002556235658515616,accel,"(1299, 23)",0.1,0.14,Ridge,0
0.02249688481215037,0.008006830606268002,0.010318967039235578,0.04000000000000001,0.011253875942950535,0.008038430657550258,rings,"(3132, 11)",0.1,0.14,MLPRegressor,0
0.01416098153122003,0.002144258791146343,0.0024669943117855008,0.0,0.007194301927093684,0.0023488793731219412,accel,"(1299, 23)",0.08,0.14,ElasticNet,0
0.020773134071754948,0.002709033134619778,0.002527015839753214,0.0,0.006818501262617838,0.0027631948240652068,accel,"(1299, 23)",0.06,0.14,ElasticNet,0
0.02915998377290032,0.0022635523516718646,0.0022483953160314786,0.0,0.008812065242948443,0.002288907347453624,accel,"(1299, 23)",0.1,0.14,ElasticNet,0
0.0019851291577709235,0.001985109451094751,0.0021966994180568234,0.0,0.001985197704685173,0.001985341151707069,accel,"(1299, 23)",0.0,0.14,HuberRegressor,0
0.0022934819629929753,0.002326164108901145,0.0026758544081195643,0.0,0.002739372508397778,0.0023404784238733544,accel,"(1299, 23)",0.02,0.14,HuberRegressor,0
0.0033214272434497092,0.002235157180896251,0.0023200599535213445,0.0,0.0023134612195772025,0.002233280618415509,accel,"(1299, 23)",0.1,0.14,HuberRegressor,0
0.02381839838984726,0.0032376659527333564,0.00568422687284121,0.0,0.00912759407341679,0.0018670901272117826,loan,"(3750, 203)",0.1,0.14,KernelRidge,0
0.0025560366558014577,0.0023820876882590042,0.00258490897306869,0.0,0.0024534068036377397,0.0023904096354269975,accel,"(1299, 23)",0.06,0.14,HuberRegressor,0
0.00321765644458201,0.002595965364950108,0.002705089010733714,0.0,0.004181791003854361,0.0025935683559762637,accel,"(1299, 23)",0.08,0.14,HuberRegressor,0
0.002301604358554396,0.0023016034456289822,0.004809200979770797,0.0,0.0023008104489954414,0.002300810448995449,accel,"(1299, 23)",0.0,0.14,SVR,0
0.0034589797002355788,0.0032074093638708285,0.004593310636454196,0.0,0.004902654824047253,0.003073096775236681,accel,"(1299, 23)",0.02,0.14,SVR,0
0.010481548279196607,0.003675126805954969,0.006188890345182943,0.0,0.004361568892491732,0.0032011883404695677,accel,"(1299, 23)",0.04,0.14,SVR,0
0.006565470086807074,0.00510939265189292,0.00709135724891224,0.0,0.00476854564808834,0.0034142812770674743,accel,"(1299, 23)",0.06,0.14,SVR,0
0.005597914563127806,0.0035480165615155495,0.004377487533225876,0.0,0.005183175850299745,0.002640539530977978,accel,"(1299, 23)",0.08,0.14,SVR,0
0.008535830333578312,0.004489760708614148,0.005764063232081941,0.0,0.006902253378541252,0.003298773774072613,accel,"(1299, 23)",0.1,0.14,SVR,0
0.0022513439114546304,0.001989238513360279,0.0021631280504344447,0.0,0.0019353057687983041,0.0019819744430919673,accel,"(1299, 23)",0.04,0.14,HuberRegressor,0
0.004811995372742029,0.006589199447048173,0.005502388024057412,0.02,0.003026513277628212,0.0029070347221509894,accel,"(1299, 23)",0.0,0.14,MLPRegressor,0
0.00806445520850168,0.0032007813103099125,0.0072383295745873655,0.0,0.003222968619081412,0.0032708705866807135,accel,"(1299, 23)",0.02,0.14,MLPRegressor,0
0.01103707075085615,0.006130163357232707,0.010992657689706463,0.0,0.00590842625799311,0.004666609224844146,accel,"(1299, 23)",0.04,0.14,MLPRegressor,0
0.0012170344486833638,0.0012170344486876112,0.001262072255486523,0.0,0.0012170344486955825,0.0012170344486831708,accel,"(1299, 23)",0.0,0.14,KernelRidge,0
0.0012697974022375979,0.0012697974022375961,0.0016486629049088186,0.0,0.0012697974022375974,0.0012697974022375974,availPwr,"(1351, 50)",0.0,0.14,Lasso,0
0.0053756416695931435,0.0017647313789084964,0.002304275661011221,0.0,0.0021632393382929977,0.0012803218213895517,accel,"(1299, 23)",0.02,0.14,KernelRidge,0
0.0032098717315326986,0.001207528611075051,0.0028317318706093044,0.0,0.003588663502117747,0.0011906654275258431,availPwr,"(1351, 50)",0.02,0.14,Lasso,0
0.02339727650323571,0.005305333207492489,0.0066872338267363884,0.0,0.005052201513100106,0.00470272093915262,accel,"(1299, 23)",0.06,0.14,MLPRegressor,0
0.012258763861960953,0.0018220043714990443,0.002203545377589362,0.0,0.003028566077412773,0.001688469025909096,accel,"(1299, 23)",0.04,0.14,KernelRidge,0
0.0072763285656976895,0.007473954069322721,0.00835336284778918,0.02,0.007276328565689744,0.007276328565719834,rings,"(3132, 11)",0.0,0.14,KernelRidge,0
0.007164391838964591,0.0012636540504025705,0.002372367639727951,0.0,0.00771545741176773,0.0012595882166865704,availPwr,"(1351, 50)",0.04,0.14,Lasso,0
0.012550831354060453,0.0010854281296130916,0.001951401557921314,0.0,0.01524465298461151,0.0010336175401874704,availPwr,"(1351, 50)",0.08,0.14,Lasso,0
0.020642103958756777,0.005515247590630063,0.0087156160729003,0.04000000000000001,0.005517950647607874,0.0040720774987491005,accel,"(1299, 23)",0.1,0.14,MLPRegressor,0
0.02243281704778781,0.015713522319144767,0.008109323542461517,0.06000000000000001,0.004998593975365749,0.006866039771393551,accel,"(1299, 23)",0.08,0.14,MLPRegressor,0
0.012258065545039236,0.0010518617917097844,0.0011251773670284972,0.0,0.010905269743507742,0.0010785714486452158,availPwr,"(1351, 50)",0.06,0.14,Lasso,0
0.022092873552854133,0.004568330511831339,0.0011373274416441065,0.0,0.010491216560759336,0.0010785714486452158,availPwr,"(1351, 50)",0.1,0.14,Lasso,0
0.0035471046850510442,0.0013488024355211362,0.00223926660071548,0.0,0.0030679036678784503,0.0013296618921347727,availPwr,"(1351, 50)",0.02,0.14,ElasticNet,0
0.0010799360023773918,0.0010799360023773877,0.0012495919607428637,0.0,0.0010745073056247897,0.0010745073056247824,availPwr,"(1351, 50)",0.0,0.14,Ridge,0
0.006825204214865324,0.0013488024355211377,0.002206740500631787,0.0,0.006860492502224441,0.0013296618921347727,availPwr,"(1351, 50)",0.04,0.14,ElasticNet,0
0.007997679274385742,0.0007491452882571366,0.0008240793849869911,0.0,0.004404583944258582,0.0006879298681231965,availPwr,"(1351, 50)",0.04,0.14,Ridge,0
0.004224335875414399,0.0009829086144847413,0.0011083921885801542,0.0,0.004324651699652434,0.001913097771271894,availPwr,"(1351, 50)",0.02,0.14,Ridge,0
0.010211807951714011,0.0009809343411820374,0.001824891342754884,0.0,0.009546212998678694,0.0009797373177965456,availPwr,"(1351, 50)",0.06,0.14,ElasticNet,0
0.0010574419280262965,0.0010574419280262944,0.0011180963266032775,0.0,0.0010574419280262942,0.001057441928026296,availPwr,"(1351, 50)",0.0,0.14,ElasticNet,0
0.01488780488359999,0.0022601927400864616,0.003517258659835625,0.0,0.01646737699750128,0.0009899145100934824,availPwr,"(1351, 50)",0.08,0.14,Ridge,0
0.017740783524828323,0.0019110884399811262,0.002706164334233593,0.0,0.01789469622962729,0.0008223913167110128,availPwr,"(1351, 50)",0.1,0.14,Ridge,0
0.011488986640251967,0.0022601927400864386,0.003970018394837284,0.0,0.012788212353021342,0.0009899145100934824,availPwr,"(1351, 50)",0.06,0.14,Ridge,0
0.013583269959215766,0.0010715442540041413,0.0014036204440660604,0.0,0.012278273775172894,0.001090718051025258,availPwr,"(1351, 50)",0.08,0.14,ElasticNet,0
0.019890510936975008,0.011350448698045544,0.008985975603571101,0.0,0.004121663129351194,0.0016068503549589485,accel,"(1299, 23)",0.06,0.14,KernelRidge,0
0.014831493016161315,0.001665011199144401,0.0018725496941879981,0.0,0.005368653146392103,0.0013974070671753727,accel,"(1299, 23)",0.08,0.14,KernelRidge,0
0.023760161022206565,0.0010567897422268505,0.0013859758107840762,0.0,0.022292042326736386,0.0016510761142161474,availPwr,"(1351, 50)",0.1,0.14,ElasticNet,0
0.020462386842517943,0.002071774618000889,0.0025474418125735025,0.0,0.004355845714668104,0.0015321451758480362,accel,"(1299, 23)",0.1,0.14,KernelRidge,0
0.0010510838130667476,0.001002589257189044,0.0012347514038928943,0.0,0.0036077792973900117,0.0009725155407971753,availPwr,"(1351, 50)",0.06,0.14,HuberRegressor,0
0.0010673210237212814,0.0009725158639584041,0.0011496616843196428,0.0,0.0029218191918212203,0.0009725155407971753,availPwr,"(1351, 50)",0.1,0.14,HuberRegressor,0
0.0015417996072778937,0.0015325494415847317,0.0017354075996374174,0.0,0.001805002672823172,0.001667551450964433,availPwr,"(1351, 50)",0.08,0.14,HuberRegressor,0
0.000912633669473984,0.0009126341585485688,0.001343922983361328,0.0,0.0009126341172984544,0.0009126342131264126,availPwr,"(1351, 50)",0.0,0.14,HuberRegressor,0
0.0032702441578682027,0.0032702441578682036,0.006093384395954722,0.0,0.003270244157868213,0.0032702441578682066,availPwr,"(1351, 50)",0.0,0.14,SVR,0
0.004313148364487653,0.003147154653505852,0.0051955202143623294,0.0,0.004138892208767869,0.003125366432997613,availPwr,"(1351, 50)",0.02,0.14,SVR,0
0.00581905058865704,0.004863821660445595,0.0073167429890798885,0.0,0.005465982727480179,0.0029679959672880797,availPwr,"(1351, 50)",0.04,0.14,SVR,0
0.005071706941180865,0.003867901616984931,0.005481872347692795,0.0,0.0068971321506418075,0.002738117687496372,availPwr,"(1351, 50)",0.06,0.14,SVR,0
0.0013025361364047859,0.0013227742543806672,0.0017125008793469256,0.0,0.0012953786944668367,0.001314720475382438,availPwr,"(1351, 50)",0.02,0.14,HuberRegressor,0
0.007200202480585068,0.00477056084989536,0.006804738577069461,0.0,0.007208299434036072,0.003667516261734752,availPwr,"(1351, 50)",0.08,0.14,SVR,0
0.005528678231163072,0.0036380082909222115,0.006959638878874107,0.0,0.006615929374550794,0.0026388986003297666,availPwr,"(1351, 50)",0.1,0.14,SVR,0
0.01110350635097527,0.006191174781365403,0.006700899216125732,0.02,0.008329563756764446,0.006126288894918701,rings,"(3132, 11)",0.02,0.14,KernelRidge,0
0.0013076117756166924,0.0013141297919980889,0.0016461234819726575,0.0,0.001414636116254565,0.001314720475382438,availPwr,"(1351, 50)",0.04,0.14,HuberRegressor,0
0.00033854239693533144,0.0003385423969358391,0.0005931045720721616,0.0,0.00033854239693486947,0.00033854239693628896,availPwr,"(1351, 50)",0.0,0.14,KernelRidge,0
0.003513805451020446,0.0021381749663013025,0.005441416719097207,0.0,0.0039030012176433267,0.0038319462416685607,availPwr,"(1351, 50)",0.0,0.14,MLPRegressor,0
0.0025034116220948276,0.0025034116220948284,0.0026540875053128994,0.0,0.002503411622094827,0.002503411622094828,bank8fm,"(3374, 9)",0.0,0.14,Lasso,0
0.01103150018355963,0.006187571691690467,0.0069268594553415185,0.019999999999999997,0.0071498754262633805,0.005677641326985291,rings,"(3132, 11)",0.04,0.14,KernelRidge,0
0.0038605522525326282,0.0024348102345927354,0.002508341512658374,0.0,0.0038195940953476364,0.0024302341195146064,bank8fm,"(3374, 9)",0.02,0.14,Lasso,0
0.015023075357180646,0.006944933678216554,0.007537172950106224,0.020000000000000004,0.007330735267506074,0.006398432844701327,rings,"(3132, 11)",0.06,0.14,KernelRidge,0
0.009810392082084965,0.003092477116459439,0.0032421335013732757,0.0,0.011145295665608464,0.0030797761624613194,bank8fm,"(3374, 9)",0.06,0.14,Lasso,0
0.00681730128689704,0.0026769922620660924,0.0026788122702906406,0.0,0.00873996022038168,0.002982522701703195,bank8fm,"(3374, 9)",0.04,0.14,Lasso,0
0.016026235583131293,0.0031229609156533116,0.0034202743644806636,0.0,0.018650390525667603,0.0031226636871806027,bank8fm,"(3374, 9)",0.08,0.14,Lasso,0
0.003183238599584881,0.0031832385995848827,0.003341451425103818,0.0,0.0031832385995848797,0.003183238599584881,bank8fm,"(3374, 9)",0.0,0.14,ElasticNet,0
0.0035842394458196086,0.0024000993075175264,0.0025113816761791787,0.0,0.0035918771774057245,0.002391960111167908,bank8fm,"(3374, 9)",0.02,0.14,ElasticNet,0
0.0171805675273622,0.006732983536293731,0.007186298210332735,0.020000000000000004,0.007397411681784542,0.006171472547809636,rings,"(3132, 11)",0.08,0.14,KernelRidge,0
0.019490171729455486,0.0024001634350986627,0.0025310232442590317,0.0,0.023972155655957617,0.002391972842289441,bank8fm,"(3374, 9)",0.1,0.14,Lasso,0
0.01036651201263795,0.0025465118790024134,0.002627147628724179,0.0,0.01341109775864743,0.0029217850393995974,bank8fm,"(3374, 9)",0.06,0.14,ElasticNet,0
0.0069879204799817764,0.002806010897798926,0.002972742182823504,0.0,0.007738318392678566,0.0027983166104036225,bank8fm,"(3374, 9)",0.04,0.14,ElasticNet,0
0.015611171118693413,0.002345567432749839,0.0023353279715331975,0.0,0.020168645809731357,0.002695336999062335,bank8fm,"(3374, 9)",0.08,0.14,ElasticNet,0
0.006478696878239976,0.0023374902293398676,0.0024428499249103276,0.0,0.007104384015161792,0.0023639211375788647,bank8fm,"(3374, 9)",0.04,0.14,Ridge,0
0.021746837893170994,0.0028714149883533645,0.002980080866235243,0.0,0.024597709043722504,0.002643672152813048,bank8fm,"(3374, 9)",0.1,0.14,ElasticNet,0
0.003963944493655554,0.0028317485992696207,0.002901738542099776,0.0,0.004032490375059219,0.0028207962969580298,bank8fm,"(3374, 9)",0.02,0.14,Ridge,0
0.0023186137208790524,0.0023186137208790537,0.002421055045265216,0.0,0.002318597895628822,0.0023185978956288193,bank8fm,"(3374, 9)",0.0,0.14,Ridge,0
0.010753460708504914,0.0023978782735008335,0.0024410431234352333,0.0,0.011534668404192198,0.0024231133222816646,bank8fm,"(3374, 9)",0.06,0.14,Ridge,0
0.014543414098636699,0.0023004502815001603,0.002371420636225703,0.0,0.017056358415609423,0.002313495364474218,bank8fm,"(3374, 9)",0.08,0.14,Ridge,0
0.02040054451138639,0.0021680020137802504,0.0021443057061112337,0.0,0.025219527751075672,0.0023075114343997557,bank8fm,"(3374, 9)",0.1,0.14,Ridge,0
0.0038628623050001934,0.004841244898801797,0.0066674525694480815,0.039999999999999994,0.004201739247757896,0.0030847527566268285,availPwr,"(1351, 50)",0.02,0.14,MLPRegressor,0
0.002581047638684696,0.0008839363163487456,0.0018610907069353286,0.0,0.0015825437034213022,0.00033447823450739525,availPwr,"(1351, 50)",0.02,0.14,KernelRidge,0
0.008159256126938757,0.0036050473011364397,0.007383412972113528,0.0,0.005530752400972097,0.0024032579153349058,availPwr,"(1351, 50)",0.04,0.14,MLPRegressor,0
0.0022372576951123326,0.0022210037352233024,0.0022459869687130284,0.0,0.0022363651559131224,0.002223773414495386,bank8fm,"(3374, 9)",0.02,0.14,HuberRegressor,0
0.019495228059964505,0.007199099372059836,0.007387814884915537,0.01999999999999999,0.00807376633983803,0.00676322951304515,rings,"(3132, 11)",0.1,0.14,KernelRidge,0
0.010492525404079545,0.0032969687447132333,0.006139092710377473,0.0,0.005171631822828167,0.003402962216529795,availPwr,"(1351, 50)",0.06,0.14,MLPRegressor,0
0.002334483538005939,0.0023344835380059467,0.0024025133524245477,0.0,0.002334483538005911,0.0023344835380059155,bank8fm,"(3374, 9)",0.0,0.14,HuberRegressor,0
0.0022178361831447836,0.002168175686647374,0.0021769657100226443,0.0,0.0022209690930765805,0.002172168785671613,bank8fm,"(3374, 9)",0.04,0.14,HuberRegressor,0
0.002284365247930958,0.0022210037352230626,0.0022348069117647845,0.0,0.002291778428036047,0.002223773414495386,bank8fm,"(3374, 9)",0.06,0.14,HuberRegressor,0
0.006792919976390043,0.0008161990385574375,0.0013132487163659754,0.0,0.0029472327169639974,0.00034247437955244183,availPwr,"(1351, 50)",0.04,0.14,KernelRidge,0
0.013393312597900952,0.004082212584651409,0.0007114924880880242,0.0,0.0030884725414764527,0.00048431761092918545,availPwr,"(1351, 50)",0.06,0.14,KernelRidge,0
0.0023011134843184617,0.002340669068970779,0.0024048234543206162,0.0,0.0023357324241570837,0.002335969398427099,bank8fm,"(3374, 9)",0.1,0.14,HuberRegressor,0
0.017730528522030393,0.0023055252638177486,0.003969646471273351,0.0,0.00857510826613488,0.0035587922481610744,availPwr,"(1351, 50)",0.08,0.14,MLPRegressor,0
0.019895441551608058,0.007095600213043629,0.003366615398632638,0.01999999999999999,0.013496656193031299,0.005767141366474327,availPwr,"(1351, 50)",0.1,0.14,MLPRegressor,0
0.002158345099822481,0.0021859835152263298,0.0022516193644428043,0.0,0.0021789444472099942,0.0021830590645478785,bank8fm,"(3374, 9)",0.08,0.14,HuberRegressor,0
0.020670464624030632,0.01578969409179498,0.00129344619558537,0.0,0.007989361690421932,0.00025870467252257106,availPwr,"(1351, 50)",0.08,0.14,KernelRidge,0
0.0030436795141001267,0.003043679514100122,0.005494095816698735,0.0,0.003043679514100124,0.0030436795141001336,bank8fm,"(3374, 9)",0.0,0.14,SVR,0
0.004393417892502886,0.003014921391522789,0.005606651252323644,0.0,0.004790978877850768,0.0029937072039643723,bank8fm,"(3374, 9)",0.02,0.14,SVR,0
0.03697419701129395,0.013541571249259894,0.00022346604533245932,0.0,0.007150210782469492,0.0001800445957175068,availPwr,"(1351, 50)",0.1,0.14,KernelRidge,0
0.004960500958452411,0.0029921687453468297,0.005168401284853901,0.0,0.005100729381246773,0.0029859700210360905,bank8fm,"(3374, 9)",0.04,0.14,SVR,0
0.005589357319848996,0.003181804390018324,0.004781086443136091,0.0,0.005052482973740851,0.003164984914233443,bank8fm,"(3374, 9)",0.06,0.14,SVR,0
0.006200907472465618,0.0032290912261762634,0.00429580286037798,0.0,0.005807439262281376,0.003160478676239942,bank8fm,"(3374, 9)",0.08,0.14,SVR,0
0.009890758344482364,0.01199610636881019,0.017221811251849135,0.02,0.009890758344482364,0.009890758344482367,cpu,"(6144, 13)",0.0,0.14,Lasso,0
0.011967461718677417,0.03630200100804772,0.01826862069213318,0.02,0.012801534166824176,0.01105533162258882,cpu,"(6144, 13)",0.02,0.14,Lasso,0
0.01843278294509433,0.038569866357962904,0.03240648846367373,0.0,0.01696824823605032,0.011054751580087481,cpu,"(6144, 13)",0.04,0.14,Lasso,0
0.019474648633563147,0.03827567089951796,0.03890509925174135,0.0,0.020424114474602167,0.010525278577183128,cpu,"(6144, 13)",0.06,0.14,Lasso,0
0.018614683806951037,0.032258827369455546,0.03220742678088936,0.0,0.02542922475817553,0.01000766322689882,cpu,"(6144, 13)",0.08,0.14,Lasso,0
0.028739054920496214,0.0417901948876132,0.04166027039980818,0.0,0.028669914745608156,0.010619074422309189,cpu,"(6144, 13)",0.1,0.14,Lasso,0
0.00959151980201919,0.014334696844335528,0.018135263281939193,0.02,0.00959151980201919,0.00959151980201919,cpu,"(6144, 13)",0.0,0.14,ElasticNet,0
0.005877998367944682,0.0031584648031950505,0.0037010845058108627,0.0,0.006608992242556839,0.0031152321902217913,bank8fm,"(3374, 9)",0.1,0.14,SVR,0
0.013041094359385209,0.036972571302259456,0.019520780331534492,0.02,0.012196776163971218,0.0103493661748773,cpu,"(6144, 13)",0.02,0.14,ElasticNet,0
0.013333197936493284,0.033744710893186494,0.018078472678353365,0.019999999999999997,0.016363738606619167,0.010697396837157697,cpu,"(6144, 13)",0.04,0.14,ElasticNet,0
0.01981699606927959,0.03896626277829597,0.039346641745108324,0.0,0.02225557475832708,0.011640369558973872,cpu,"(6144, 13)",0.06,0.14,ElasticNet,0
0.02767986476566341,0.03899375482201455,0.022765744356287542,0.0,0.03366489195761428,0.011640369558973872,cpu,"(6144, 13)",0.1,0.14,ElasticNet,0
0.020561497176019232,0.036700157359033016,0.03805996028112616,0.0,0.025668380346971182,0.010899303017047977,cpu,"(6144, 13)",0.08,0.14,ElasticNet,0
0.010119350092834352,0.031625286485777566,0.024194074270762082,0.02,0.010119350092834364,0.010119350092834363,cpu,"(6144, 13)",0.0,0.14,Ridge,0
0.013415122607564238,0.02772125479636612,0.026869545780677396,0.019999999999999997,0.01312531501174533,0.008580103784500064,cpu,"(6144, 13)",0.04,0.14,Ridge,0
0.01666596827364668,0.03224627776747502,0.03140191473778512,0.0,0.01989208507160789,0.010020299641760823,cpu,"(6144, 13)",0.06,0.14,Ridge,0
0.011701348092555767,0.030640715481811097,0.02597540583179823,0.02,0.011254313824343673,0.009996782804285951,cpu,"(6144, 13)",0.02,0.14,Ridge,0
0.02606110498100131,0.03593734175624428,0.035003640301174734,0.0,0.03119122219944291,0.010331722588351688,cpu,"(6144, 13)",0.1,0.14,Ridge,0
0.02312805160239677,0.03975929988448277,0.03977634271787647,0.0,0.02518577697465158,0.010136753194612427,cpu,"(6144, 13)",0.08,0.14,Ridge,0
0.002713216688425033,0.0025398647417335806,0.0026941277941432114,0.0,0.0026505703082461453,0.002483148495189572,bank8fm,"(3374, 9)",0.0,0.14,MLPRegressor,0
0.003818817191670932,0.002347106329537407,0.0024331737207504067,0.0,0.004813070601004653,0.0024803607020719045,bank8fm,"(3374, 9)",0.02,0.14,MLPRegressor,0
0.006575286718572402,0.0021782908075816025,0.002219739429591328,0.0,0.008348409675837092,0.002114184997585877,bank8fm,"(3374, 9)",0.04,0.14,MLPRegressor,0
0.011779151944162581,0.002146842829196855,0.0028385112860032304,0.0,0.010260343743143411,0.0025083287547308,bank8fm,"(3374, 9)",0.06,0.14,MLPRegressor,0
0.02496104016693363,0.03978217200955872,0.04125390219493855,0.0,0.018611681445266245,0.018389847464438346,cpu,"(6144, 13)",0.04,0.14,HuberRegressor,0
0.01208314530991249,0.0017173923545194653,0.002311584677350444,0.0,0.01307711229563817,0.00254320339659929,bank8fm,"(3374, 9)",0.08,0.14,MLPRegressor,0
0.015755633547119858,0.003161904040202464,0.0034687023891591066,0.0,0.010371506722416449,0.0029524873576689064,bank8fm,"(3374, 9)",0.1,0.14,MLPRegressor,0
0.024106618146191666,0.02867270259116169,0.027313707568236964,0.02,0.024105153094937375,0.024106869391531942,cpu,"(6144, 13)",0.0,0.14,HuberRegressor,0
0.010516350810281823,0.0277006753127337,0.027471142244973566,0.039999999999999994,0.00812413721091447,0.008130251397040426,cpu,"(6144, 13)",0.02,0.14,HuberRegressor,0
0.035910932588417,0.041841014156026236,0.04163901469154469,0.0,0.0269914936656284,0.027937828259281157,cpu,"(6144, 13)",0.1,0.14,HuberRegressor,0
0.022644442152277792,0.02568237158323453,0.025499685005103984,0.0,0.006866852746728804,0.006794339370448474,cpu,"(6144, 13)",0.08,0.14,HuberRegressor,0
0.002239933800242794,0.002238462755401664,0.00528243566467385,0.0,0.002226948799699891,0.002244241933460136,cpu,"(6144, 13)",0.0,0.14,SVR,0
0.001890095134357634,0.0018900951343360907,0.002474829682209474,0.0,0.0018900951343484977,0.0018900951343435283,bank8fm,"(3374, 9)",0.0,0.14,KernelRidge,0
0.003595136808011971,0.0028549037861570776,0.026330086221129177,0.0,0.002641607997588626,0.00260370436152789,cpu,"(6144, 13)",0.02,0.14,SVR,0
0.029886547983767626,0.03459320411597249,0.03424045580794127,0.0,0.011615093668512093,0.011609800111005016,cpu,"(6144, 13)",0.06,0.14,HuberRegressor,0
0.021191406477008318,0.0033212432700735236,0.0301041978903111,0.019999999999999997,0.0024314957456325055,0.0024389884541050877,cpu,"(6144, 13)",0.04,0.14,SVR,0
0.03305672806268614,0.03401587727908828,0.03274041324752508,0.0,0.0025143123075801552,0.002493383589898027,cpu,"(6144, 13)",0.06,0.14,SVR,0
0.029972492066597647,0.030748618869609456,0.02991120672253617,0.0,0.003002759476539314,0.002365174916716879,cpu,"(6144, 13)",0.08,0.14,SVR,0
0.025203631666361363,0.025167158239134103,0.0251335007276098,0.0,0.0026910103649063367,0.002418752824601063,cpu,"(6144, 13)",0.1,0.14,SVR,0
0.005085409666858034,0.0018892557806255105,0.0022459831768121977,0.0,0.0032608585523600866,0.0018141994206631196,bank8fm,"(3374, 9)",0.02,0.14,KernelRidge,0
0.010028532200405718,0.002109857589715647,0.0024486331090294187,0.0,0.0035857126166533313,0.0019872510951272405,bank8fm,"(3374, 9)",0.04,0.14,KernelRidge,0
0.01291029792418733,0.0018613456770745094,0.002028619264870984,0.0,0.004223256391403937,0.0020904760070624136,bank8fm,"(3374, 9)",0.06,0.14,KernelRidge,0
0.013634123461727377,0.037839873920680105,0.035170660240323254,0.0,0.0028868647665753013,0.0014358944161311116,cpu,"(6144, 13)",0.04,0.14,MLPRegressor,0
0.0012025115509628767,0.0013975020000415042,0.027255882360735867,0.0,0.0013708355763947517,0.001326512336859114,cpu,"(6144, 13)",0.0,0.14,MLPRegressor,0
0.0015564781667543018,0.0015564781667543007,0.002047489718018103,0.0,0.0015564781667543018,0.001556478166754301,fuelCons,"(1323, 89)",0.0,0.14,Lasso,0
0.0148694889549136,0.002341626958782888,0.002548771527934762,0.0,0.004087918405511118,0.001949573565907215,bank8fm,"(3374, 9)",0.08,0.14,KernelRidge,0
0.005335315955194628,0.0016530423057928175,0.03168471420271411,0.0,0.003733547472653279,0.0012200574436484221,cpu,"(6144, 13)",0.02,0.14,MLPRegressor,0
0.003665927101720267,0.0019962317611513735,0.0037876275104530904,0.0,0.0030993698210790475,0.002002039107259419,fuelCons,"(1323, 89)",0.02,0.14,Lasso,0
0.022185200131483448,0.0020888399842927934,0.002174512322525834,0.0,0.004117201139404632,0.001949573565907215,bank8fm,"(3374, 9)",0.1,0.14,KernelRidge,0
0.014452544172204145,0.034062643452357315,0.035170995497348846,0.0,0.004243777754268299,0.0012322089753249977,cpu,"(6144, 13)",0.06,0.14,MLPRegressor,0
0.007124412933140439,0.002357324011230911,0.003407741927207657,0.0,0.00520262012029182,0.002310019759352721,fuelCons,"(1323, 89)",0.04,0.14,Lasso,0
0.009865885362702005,0.0018397388445727286,0.0028093757220317653,0.0,0.006562134010239416,0.0018355010182475842,fuelCons,"(1323, 89)",0.06,0.14,Lasso,0
0.015910232019199163,0.002528087880719537,0.003441722967651717,0.0,0.2912592702204976,0.0013555537633055718,fuelCons,"(1323, 89)",0.08,0.14,Lasso,0
0.017498833228772104,0.0037609485397926724,0.004800791413370646,0.0,0.015408271633709683,0.0035852721696125922,fuelCons,"(1323, 89)",0.1,0.14,Lasso,0
0.017291863684829652,0.03127824171169077,0.031019741589472235,0.0,0.002433128878848411,0.0013419901263259301,cpu,"(6144, 13)",0.08,0.14,MLPRegressor,0
0.0014318028972584147,0.0014318028972584037,0.0018660116095997068,0.0,0.0014318028972584223,0.0014318028972584121,fuelCons,"(1323, 89)",0.0,0.14,Ridge,0
0.012091245674155862,0.003424756850312459,0.004041410901970837,0.0,0.009877426436788172,0.0032556107163116436,fuelCons,"(1323, 89)",0.06,0.14,ElasticNet,0
0.010606475417340574,0.0014947711873457843,0.0017425708822691652,0.0,0.005432142943687567,0.0014249376618218623,fuelCons,"(1323, 89)",0.06,0.14,Ridge,0
0.00485896319581227,0.0023578953273666863,0.003221763050447954,0.0,0.00375095319049401,0.0017031005152096637,fuelCons,"(1323, 89)",0.02,0.14,Ridge,0
0.008907550139492163,0.0015857531383476951,0.002303510978795735,0.0,0.0037914900534251695,0.0014207108031124537,fuelCons,"(1323, 89)",0.04,0.14,Ridge,0
0.008468124657226142,0.0019342132830207554,0.0022856616410337318,0.0,0.241338208739491,0.0016427286915555225,fuelCons,"(1323, 89)",0.04,0.14,ElasticNet,0
0.017887331032097265,0.0015857531383476936,0.002050202500784777,0.0,0.005709412053414843,0.0014207108031124537,fuelCons,"(1323, 89)",0.08,0.14,Ridge,0
0.016644759085239828,0.00166404924767458,0.001677738367813367,0.0,0.01199268931492947,0.0015356332810433962,fuelCons,"(1323, 89)",0.1,0.14,Ridge,0
0.001403708567211555,0.001403708567211555,0.0016608371570493382,0.0,0.001403708567211556,0.0014037085672115577,fuelCons,"(1323, 89)",0.0,0.14,ElasticNet,0
0.014971365564822777,0.0034247568503124604,0.0041413456576486485,0.0,0.011926778538025911,0.0032556107163116436,fuelCons,"(1323, 89)",0.08,0.14,ElasticNet,0
0.025306910529240275,0.0016038700630140329,0.001847965198593159,0.0,0.010490679876061228,0.0016119333982450353,fuelCons,"(1323, 89)",0.1,0.14,ElasticNet,0
0.021290358676964934,0.03649960298027334,0.03382134057355924,0.0,0.0044517263017597565,0.0026680936263281906,cpu,"(6144, 13)",0.1,0.14,MLPRegressor,0
0.011002209151008135,0.006387683085721442,0.00304769071633128,0.0,0.004530212604175138,0.0023473603934979033,fuelCons,"(1323, 89)",0.02,0.14,ElasticNet,0
0.0018743711533245459,0.001882089343130831,0.002322579253728987,0.0,0.0018811196613455112,0.0018837978186451866,fuelCons,"(1323, 89)",0.0,0.14,HuberRegressor,0
0.0022594700288118184,0.001877405659700937,0.0021737226003781854,0.0,0.002698184401920673,0.001661864692592445,fuelCons,"(1323, 89)",0.04,0.14,HuberRegressor,0
0.002425220895661277,0.001730249840663144,0.001910287443052703,0.0,0.004820220206407617,0.0014684846032537828,fuelCons,"(1323, 89)",0.08,0.14,HuberRegressor,0
0.0013663670514791064,0.0013455672997705166,0.0014645007439301734,0.0,0.0014955734074926694,0.0013589830293784108,fuelCons,"(1323, 89)",0.02,0.14,HuberRegressor,0
0.0032087919940839765,0.0032082524901666546,0.004873337149318961,0.0,0.003195736102822371,0.0031957361028223737,fuelCons,"(1323, 89)",0.0,0.14,SVR,0
0.003901673175302087,0.0033983051345003864,0.006185747095883884,0.0,0.004518862025056101,0.0033665653735483036,fuelCons,"(1323, 89)",0.02,0.14,SVR,0
0.0028136034451180874,0.0021980077753852223,0.0024864735124687904,0.0,0.007263104777765681,0.0018837978186451866,fuelCons,"(1323, 89)",0.06,0.14,HuberRegressor,0
0.004833802601638648,0.0033755035279617817,0.005047694827735133,0.0,0.00478488659999661,0.0035935853118425993,fuelCons,"(1323, 89)",0.04,0.14,SVR,0
0.0026773877104605453,0.0018676890610619921,0.0020105289472765915,0.0,0.005492825102073049,0.001661864692592445,fuelCons,"(1323, 89)",0.1,0.14,HuberRegressor,0
0.005986673962065343,0.003319299477036568,0.004895208394430162,0.0,0.006332187053591769,0.0032319764176746285,fuelCons,"(1323, 89)",0.08,0.14,SVR,0
0.0052523487237659825,0.003738448609358966,0.006295653512977617,0.0,0.00678326547064683,0.0035479900827421885,fuelCons,"(1323, 89)",0.06,0.14,SVR,0
0.008370071212546099,0.0030597010877151474,0.0037239636482500824,0.0,0.0057938725496337,0.003121791887776246,fuelCons,"(1323, 89)",0.1,0.14,SVR,0
0.0011730457734333596,0.001173045773427127,0.0013287188218331402,0.0,0.001173045773423343,0.0011730457734206732,fuelCons,"(1323, 89)",0.0,0.14,KernelRidge,0
0.005251890656997172,0.003770371536031898,0.0033151710052401213,0.0,0.003359885842552243,0.001244935453521764,fuelCons,"(1323, 89)",0.02,0.14,KernelRidge,0
0.010519104331425652,0.0013290233686773895,0.0015871135554426585,0.0,0.0034436925717768155,0.0010907478624702328,fuelCons,"(1323, 89)",0.04,0.14,KernelRidge,0
0.004625233535533272,0.005915302059566121,0.005677481339093262,0.02,0.004587814530320897,0.00594677652160988,fuelCons,"(1323, 89)",0.0,0.14,MLPRegressor,0
0.007058229879053125,0.005176920517923018,0.005671092542468561,0.0,0.003941844135686097,0.004214271076269607,fuelCons,"(1323, 89)",0.02,0.14,MLPRegressor,0
0.009344757684466347,0.0016684667576876014,0.002221042106251477,0.0,0.002750083996416673,0.001343559541514673,fuelCons,"(1323, 89)",0.06,0.14,KernelRidge,0
0.009306415009050634,0.0036962638685825934,0.0034848874266853393,0.019999999999999997,0.005304674533352563,0.00389149989270703,fuelCons,"(1323, 89)",0.04,0.14,MLPRegressor,0
0.005141836515587486,0.002681408687025373,0.004420186398252123,0.0,0.0029759857847955723,0.0025110117891112096,heat,"(5550, 31)",0.02,0.14,Lasso,0
0.0022031999481011083,0.002203199948101108,0.002832829851577708,0.0,0.0022031999481011083,0.0022031999481011083,heat,"(5550, 31)",0.0,0.14,Lasso,0
0.008603818838898419,0.0024748736489293476,0.003805390593522074,0.0,0.0031926039485204332,0.0023811579461065495,heat,"(5550, 31)",0.04,0.14,Lasso,0
0.02464054200350755,0.004301883297455484,0.007160416055468404,0.0,0.01676417328138214,0.006369996270286391,fuelCons,"(1323, 89)",0.1,0.14,MLPRegressor,0
0.01915861930524109,0.00147350558015097,0.0015241646652736326,0.0,0.005979224538751434,0.0010655384148744512,fuelCons,"(1323, 89)",0.08,0.14,KernelRidge,0
0.017336834714143833,0.0025265998336070263,0.0033439456544368576,0.0,0.005015989849740993,0.0024214662865215185,heat,"(5550, 31)",0.08,0.14,Lasso,0
0.023861489761182603,0.002641974601251192,0.003372357715791208,0.0,0.008327442778626098,0.002450530970538821,heat,"(5550, 31)",0.1,0.14,Lasso,0
0.012207464670930205,0.004984115719418053,0.005015405932695827,0.04000000000000001,0.00669761779910829,0.005132400740751334,fuelCons,"(1323, 89)",0.06,0.14,MLPRegressor,0
0.01302160968043133,0.0025162642448619582,0.0030664715059719513,0.0,0.0046698144240678065,0.0025110117891112096,heat,"(5550, 31)",0.06,0.14,Lasso,0
0.0028770121715249895,0.0028770121715250255,0.0038840416855138817,0.0,0.0028767011122732412,0.0028767011122732607,heat,"(5550, 31)",0.0,0.14,Ridge,0
0.020747493213652296,0.0025922894751424642,0.0027300923452871603,0.0,0.014923495480463324,0.0019496476731049614,fuelCons,"(1323, 89)",0.1,0.14,KernelRidge,0
0.008864557459386259,0.0023454692091784283,0.0034761295102325677,0.0,0.003458003999143504,0.002300025122571429,heat,"(5550, 31)",0.04,0.14,ElasticNet,0
0.015468609981632759,0.002996462156894018,0.0046110638126322075,0.020000000000000004,0.006458889542289013,0.003554215777205984,fuelCons,"(1323, 89)",0.08,0.14,MLPRegressor,0
0.00475660597773778,0.002538131723834078,0.0034246266561993866,0.0,0.0032118363213105875,0.002526781408259419,heat,"(5550, 31)",0.02,0.14,Ridge,0
0.004502704911562131,0.0023653604863268776,0.003536550228286422,0.0,0.0027622437235551816,0.00231894428823386,heat,"(5550, 31)",0.02,0.14,ElasticNet,0
0.009539092862677083,0.0029245081981593896,0.004055061669804771,0.0,0.004364388382543994,0.0028746080059439114,heat,"(5550, 31)",0.04,0.14,Ridge,0
0.017274671858567233,0.002486836437124052,0.0029864503861671394,0.0,0.0072339266987769355,0.0024818830123974614,heat,"(5550, 31)",0.08,0.14,Ridge,0
0.012704403289517779,0.0024868364371240523,0.003148171888867811,0.0,0.0057608668514081,0.0024835119780446317,heat,"(5550, 31)",0.06,0.14,Ridge,0
0.024066665152185755,0.0029191641740410777,0.0034260230898504767,0.0,0.010206043079560361,0.002880141715033534,heat,"(5550, 31)",0.1,0.14,Ridge,0
0.013657312302905254,0.0024134836978206334,0.003236791971122583,0.0,0.004460457118398078,0.00237378988576092,heat,"(5550, 31)",0.06,0.14,ElasticNet,0
0.002415338096007332,0.00241533809600733,0.0033064269019179595,0.0,0.002415338096007332,0.002415338096007331,heat,"(5550, 31)",0.0,0.14,ElasticNet,0
0.018469877555423776,0.0027617065827538474,0.003646095580325302,0.0,0.006152731969049436,0.002664628893274402,heat,"(5550, 31)",0.08,0.14,ElasticNet,0
0.024063884825817144,0.0028421471864120093,0.0033661472811276154,0.0,0.007668590590718354,0.002759253440147245,heat,"(5550, 31)",0.1,0.14,ElasticNet,0
0.0033404101145093758,0.0031467608198566532,0.003278386973974487,0.01999999999999999,0.0031387422774512347,0.003047574844628365,heat,"(5550, 31)",0.1,0.14,HuberRegressor,0
0.003235813233534077,0.0030414958163616774,0.0032933928615719223,0.020000000000000004,0.003052516392601283,0.0029508370728027543,heat,"(5550, 31)",0.08,0.14,HuberRegressor,0
0.0025577684474100268,0.002707448194511801,0.003310312611751657,0.02,0.00255776832155605,0.0025577685196507913,heat,"(5550, 31)",0.0,0.14,HuberRegressor,0
0.0030972074750334625,0.003038842296768279,0.0033665892734858396,0.020000000000000004,0.003182754613821311,0.002945259256069152,heat,"(5550, 31)",0.06,0.14,HuberRegressor,0
0.0030532176299332176,0.003063464293577045,0.0035794215052953396,0.019999999999999997,0.0029363149134122033,0.0028854612931022393,heat,"(5550, 31)",0.04,0.14,HuberRegressor,0
0.0028417402575254547,0.0029465179741882726,0.003552748326696591,0.02,0.002886588422578036,0.002770077833098843,heat,"(5550, 31)",0.02,0.14,HuberRegressor,0
0.004805461823387158,0.004809627733404028,0.0062702818349503016,0.0,0.004809627733404045,0.0048096277334040505,heat,"(5550, 31)",0.0,0.14,SVR,0
0.0034429464335026683,0.00467621804544197,0.00618853163238663,0.0,0.002901576111799467,0.004668681216381706,heat,"(5550, 31)",0.02,0.14,SVR,0
0.0037431805299334583,0.004580408541274164,0.005817292537185315,0.0,0.002877828716630373,0.004489946913377605,heat,"(5550, 31)",0.04,0.14,SVR,0
0.007705162998390471,0.004672871143593148,0.005816673487241255,0.0,0.0026589032325599446,0.004677548243993067,heat,"(5550, 31)",0.06,0.14,SVR,0
0.0009172997934667697,0.000917299792838865,0.0009837358450432133,0.0,0.0009172997938055355,0.0009172997936462874,cpu,"(6144, 13)",0.0,0.14,KernelRidge,0
0.009664508634857486,0.0046970547801211135,0.005539488435129636,0.0,0.0033503253481338693,0.004703906860553633,heat,"(5550, 31)",0.08,0.14,SVR,0
0.01473758253415599,0.004483483739871993,0.004949738019963994,0.0,0.0029706794518864917,0.004487002760337103,heat,"(5550, 31)",0.1,0.14,SVR,0
0.0008550895473347624,0.0018946773620127863,0.003073360547562418,0.02,0.0012074035087784334,0.0004711007436762506,heat,"(5550, 31)",0.0,0.14,MLPRegressor,0
0.0030232015349464514,0.0007309853913474392,0.0027310790583483955,0.0,0.0009111979623031946,0.0006512841366744265,heat,"(5550, 31)",0.02,0.14,MLPRegressor,0
0.008107447574448793,0.000904680707024214,0.0020274560036446505,0.0,0.0012872924139035106,0.0007466136847075323,heat,"(5550, 31)",0.04,0.14,MLPRegressor,0
0.00044214551242101617,0.0004421455124210166,0.0005463348531876279,0.0,0.0004421455124210159,0.0004421455124210166,torque,"(1351, 96)",0.0,0.14,Lasso,0
0.002971300863322519,0.0005539666529458263,0.001156601951667833,0.0,0.003261836260057304,0.0005518268774565728,torque,"(1351, 96)",0.02,0.14,Lasso,0
0.009712369015134559,0.0008230979667374666,0.002181342750329275,0.020000000000000004,0.0010688921157341407,0.00033810567438864443,heat,"(5550, 31)",0.06,0.14,MLPRegressor,0
0.008193158734333615,0.0011912093026357387,0.0021404039728461274,0.0,0.007554889782914215,0.0011290064838925834,torque,"(1351, 96)",0.04,0.14,Lasso,0
0.017509747912546433,0.0007196195473936317,0.0009932309109116407,0.0,0.0008649093307055696,0.002622687975350066,heat,"(5550, 31)",0.08,0.14,MLPRegressor,0
0.012174964835045479,0.0008405405195251901,0.001452019546478014,0.0,0.010804718798076023,0.0008179450871688515,torque,"(1351, 96)",0.06,0.14,Lasso,0
0.0006542946501198648,0.0006542946501198648,0.0009480703628552933,0.0,0.0006542946501198651,0.0006542946501198647,torque,"(1351, 96)",0.0,0.14,ElasticNet,0
0.011721812297101196,0.0006311418796691709,0.0008776776344681871,0.0,0.011993283891122615,0.000628199958987179,torque,"(1351, 96)",0.08,0.14,Lasso,0
0.015486657942701937,0.00031275521933229306,0.0017370216031005405,0.0,0.0021242057280547954,0.0011209305038750019,heat,"(5550, 31)",0.1,0.14,MLPRegressor,0
0.002132505931472943,0.0005703561618612095,0.0006934620200919345,0.0,0.003404208554175976,0.0005903276466450909,torque,"(1351, 96)",0.02,0.14,ElasticNet,0
0.00910650867349708,0.0010082978730623434,0.0012267639188572733,0.0,0.005596082494580765,0.0009449909513023954,torque,"(1351, 96)",0.04,0.14,ElasticNet,0
0.029582030464170607,0.028122017866896255,0.00033599102786971495,0.0,0.019887251589576768,0.000789081520051142,torque,"(1351, 96)",0.1,0.14,Lasso,0
0.00033681616928235683,0.0003368161692823601,0.0004387862871992063,0.0,0.0003368161692823571,0.00033681616928235065,torque,"(1351, 96)",0.0,0.14,Ridge,0
0.004681489854992451,0.0019959748989467506,0.0044099148328297635,0.0,0.0037419591315993386,0.0005173376750887772,torque,"(1351, 96)",0.02,0.14,Ridge,0
0.012993296049047276,0.0009242582501015327,0.0011067797103900907,0.0,0.009744009695322452,0.0008944504920864023,torque,"(1351, 96)",0.06,0.14,ElasticNet,0
0.007062620649646946,0.0010241471854138063,0.0019874129294143407,0.0,0.00962428102827554,0.0003180140364961677,torque,"(1351, 96)",0.04,0.14,Ridge,0
0.013335819657742918,0.0009378092494697364,0.001821748658728735,0.0,0.009724672458141155,0.00036500334418695555,torque,"(1351, 96)",0.06,0.14,Ridge,0
0.02073237717363343,0.00191144683721539,0.0029609439442280032,0.0,0.7444173266502601,0.006612075629010967,torque,"(1351, 96)",0.08,0.14,Ridge,0
0.011914139443484885,0.0008107017111573671,0.0010313451443488431,0.0,0.4311871707471164,0.0038793026567443692,torque,"(1351, 96)",0.08,0.14,ElasticNet,0
0.017101136226135533,0.0010631817876385833,0.0013822052034900881,0.0,0.013740870794074824,0.0004530630817842527,torque,"(1351, 96)",0.1,0.14,Ridge,0
0.01976006683407576,0.0006712864883928388,0.000870964547390025,0.0,0.012924236836487659,0.0006712864883928391,torque,"(1351, 96)",0.1,0.14,ElasticNet,0
0.0004260708459091023,0.00042391476728390303,0.0005897397922828612,0.0,0.000423666046331652,0.00042496771168167816,torque,"(1351, 96)",0.0,0.14,HuberRegressor,0
0.0005956526625672723,0.000597609132249946,0.0006816128621312495,0.0,0.000624507251013041,0.0005873236998727833,torque,"(1351, 96)",0.02,0.14,HuberRegressor,0
1.6669217070013292e-06,1.6669215115658427e-06,4.836570012789473e-06,0.0,1.6669213658206472e-06,1.6669239402925157e-06,heat,"(5550, 31)",0.0,0.14,KernelRidge,0
0.0005066350500677622,0.0004706334501987935,0.0005668935845468131,0.0,0.0006605574576392741,0.00045475057349887493,torque,"(1351, 96)",0.06,0.14,HuberRegressor,0
0.00039893237689226225,0.0003853427504434761,0.0005049041554942501,0.0,0.00041972944036118554,0.0003912107064551943,torque,"(1351, 96)",0.04,0.14,HuberRegressor,0
0.00048305605696152013,0.0004655198722540765,0.0005478587654413541,0.0,0.005837920974709691,0.0004654215538608056,torque,"(1351, 96)",0.1,0.14,HuberRegressor,0
0.0006769351395931053,0.0006251971505991066,0.0008548349648387944,0.0,0.0007052634183956874,0.0005904043049363879,torque,"(1351, 96)",0.08,0.14,HuberRegressor,0
0.005515201283980281,0.0011720060517603,0.024589686253729308,0.0,0.0022618531740106486,0.0009172997936462874,cpu,"(6144, 13)",0.02,0.14,KernelRidge,0
0.012224038825523378,0.02838171285089277,0.021261095936599927,0.0,0.0028586204677849797,0.0009275774708208511,cpu,"(6144, 13)",0.06,0.14,KernelRidge,0
0.002846299974297752,0.002846299953494382,0.0075275396394431935,0.0,0.0028462999543650905,0.0028462999750539916,torque,"(1351, 96)",0.0,0.14,SVR,0
0.003157888580072576,0.0028615952211105914,0.004252830810217472,0.0,0.0032279451952648233,0.002764733023450441,torque,"(1351, 96)",0.0,0.14,MLPRegressor,0
0.004056377654235663,0.0029881834911737095,0.005080389929387358,0.0,0.00541897936572445,0.0028177601823005344,torque,"(1351, 96)",0.02,0.14,SVR,0
0.004803467362571046,0.0037869924138159367,0.006622509851547191,0.0,0.00903248142032492,0.0027095727885816014,torque,"(1351, 96)",0.04,0.14,SVR,0
0.0057966964177006645,0.0039093395326651355,0.006145899122364966,0.0,0.008995170401273607,0.002837784893924804,torque,"(1351, 96)",0.06,0.14,SVR,0
0.008069526975417192,0.005607825312874942,0.006884245805748901,0.0,0.009388192590912312,0.0033780912842476633,torque,"(1351, 96)",0.08,0.14,SVR,0
0.0061649795703826345,0.0028725070228852786,0.0034723220833361578,0.0,0.00842516298356705,0.0024564698569962936,torque,"(1351, 96)",0.1,0.14,SVR,0
0.005716003302506747,0.0032531028257046157,0.010716686138791764,0.0,0.007643507550431748,0.0032666109825672967,torque,"(1351, 96)",0.02,0.14,MLPRegressor,0
0.010283875519905311,0.029902895491077552,0.022834997431354268,0.019999999999999997,0.002577469808965059,0.0009280374923956537,cpu,"(6144, 13)",0.04,0.14,KernelRidge,0
0.00019755327170422024,0.00019755327170495253,0.0002188069208690443,0.0,0.00019755327170409742,0.00019755327170506605,torque,"(1351, 96)",0.0,0.14,KernelRidge,0
0.007610377303264824,0.004203220221872144,0.0055831234870109625,0.04,0.004598555558920882,0.0023707334187476753,torque,"(1351, 96)",0.04,0.14,MLPRegressor,0
0.015581701367837004,0.0031465361856558086,0.006446912038921872,0.039999999999999994,0.011956756286450192,0.007734528804230054,torque,"(1351, 96)",0.08,0.14,MLPRegressor,0
0.024557473535538377,0.02537765121640481,0.026499544241395778,0.08,0.024556845666734734,0.024556845666734734,plastic.dat,"(1237, 3)",0.0,0.14,Lasso,0
0.005719793602392498,0.0015393546980751421,0.0035732891241218663,0.0,0.003718570586918894,0.0010076452754191618,torque,"(1351, 96)",0.02,0.14,KernelRidge,0
0.021188157542830936,0.018797566460139328,0.01879756646013932,0.1,0.08440190813552795,0.018579592201015606,plastic.dat,"(1237, 3)",0.04,0.14,Lasso,0
0.024281637210475136,0.01881447425542042,0.018814474255420426,0.08000000000000002,0.07790288658373509,0.019153887130589475,plastic.dat,"(1237, 3)",0.06,0.14,Lasso,0
0.027902747309116658,0.018638688611528124,0.018638688611528117,0.06000000000000001,0.1664448587040821,0.018579592201015606,plastic.dat,"(1237, 3)",0.08,0.14,Lasso,0
0.033324044621202954,0.02141660459485336,0.021416604594853367,0.04000000000000001,0.15750970329939037,0.02124613212038525,plastic.dat,"(1237, 3)",0.1,0.14,Lasso,0
0.02501548241766849,0.025542662079117453,0.025795487921582948,0.09999999999999999,0.0311017223390213,0.024556845666734734,plastic.dat,"(1237, 3)",0.02,0.14,Lasso,0
0.021246134318365497,0.02161294774618261,0.021819794754356366,0.1,0.021250946499111696,0.021250946499111682,plastic.dat,"(1237, 3)",0.0,0.14,ElasticNet,0
0.02344878566609593,0.02160932032085648,0.02160932032085648,0.1,0.11482040703895788,0.1152073755569063,plastic.dat,"(1237, 3)",0.04,0.14,ElasticNet,0
0.02436933037485292,0.023992291997068194,0.024103652092373244,0.09999999999999999,0.04411635779465788,0.02462456615250846,plastic.dat,"(1237, 3)",0.02,0.14,ElasticNet,0
0.02676244227935467,0.02560184637694689,0.025601846376946923,0.08000000000000002,0.11578419912178965,0.11578748503013564,plastic.dat,"(1237, 3)",0.06,0.14,ElasticNet,0
0.028276222958252422,0.022210581920532158,0.02221058192053216,0.06000000000000001,0.11516221115414357,0.11516925242872678,plastic.dat,"(1237, 3)",0.08,0.14,ElasticNet,0
0.03288774280593893,0.024713619808618595,0.024713619808618595,0.04000000000000001,0.11628857763456622,0.11578748503013564,plastic.dat,"(1237, 3)",0.1,0.14,ElasticNet,0
0.021716445305936274,0.022413145783343306,0.022587488959988262,0.08,0.021716259906041452,0.021716259906041466,plastic.dat,"(1237, 3)",0.0,0.14,Ridge,0
0.024266281504032587,0.02625895990239956,0.027218868611746425,0.09999999999999999,0.028053403167756084,0.023905392116346885,plastic.dat,"(1237, 3)",0.02,0.14,Ridge,0
0.02337478387907569,0.0223607162585073,0.02234362618506875,0.07999999999999999,0.07923556553244247,0.021711140655364954,plastic.dat,"(1237, 3)",0.04,0.14,Ridge,0
0.02420602972514412,0.023064376914511756,0.023064376914511665,0.08000000000000002,0.08429573624047543,0.04430513617050251,plastic.dat,"(1237, 3)",0.06,0.14,Ridge,0
0.029881769757218977,0.022517260330776598,0.02251726033077659,0.04000000000000001,0.11793010103399519,0.02207694640968936,plastic.dat,"(1237, 3)",0.1,0.14,Ridge,0
0.030926671499369868,0.021595572566093898,0.021595572566093898,0.06000000000000001,0.12317603604931594,0.05340343960385471,plastic.dat,"(1237, 3)",0.08,0.14,Ridge,0
0.01131951570759172,0.00565295631930383,0.0044663724524118325,0.020000000000000004,0.009419946254455289,0.0034485220070198026,torque,"(1351, 96)",0.06,0.14,MLPRegressor,0
0.005840899729398973,0.0007497635053271806,0.002510665169814939,0.0,0.0032116970011550608,0.0002013773808854534,torque,"(1351, 96)",0.04,0.14,KernelRidge,0
0.02460100489601311,0.025968552069882994,0.02722769856110499,0.08,0.02460100489601311,0.024601004896013117,plastic.dat,"(1237, 3)",0.0,0.14,HuberRegressor,0
0.02370729119356513,0.025016698894132727,0.025435633078373297,0.09999999999999999,0.023629497246540045,0.023677343623204828,plastic.dat,"(1237, 3)",0.02,0.14,HuberRegressor,0
0.02428490959444353,0.024303609710951395,0.024303609710951402,0.08000000000000002,0.025541843899203227,0.023755284667636867,plastic.dat,"(1237, 3)",0.06,0.14,HuberRegressor,0
0.02405504886101083,0.024771753888892103,0.02498824329402787,0.07999999999999999,0.024641301883895822,0.023910607809655572,plastic.dat,"(1237, 3)",0.04,0.14,HuberRegressor,0
0.02439626683171754,0.024533049651092147,0.024533049651092164,0.06000000000000001,0.027206454735115508,0.023910607809655572,plastic.dat,"(1237, 3)",0.08,0.14,HuberRegressor,0
0.020752828984129223,0.020573371726696224,0.0205733717266962,0.04000000000000001,0.025746482959615746,0.020417885395045098,plastic.dat,"(1237, 3)",0.1,0.14,HuberRegressor,0
0.023719639503288557,0.005223208901360719,0.005593045535505281,0.0,0.011472260962140888,0.004837888197546723,torque,"(1351, 96)",0.1,0.14,MLPRegressor,0
0.01544208590058451,0.001469303863948623,0.002934937109166832,0.0,0.0050098174783868585,0.0001506123319260039,torque,"(1351, 96)",0.06,0.14,KernelRidge,0
0.019205278727873757,0.03882327332713081,0.038093422352084634,0.0,0.009815763041475807,0.0010325064634965676,cpu,"(6144, 13)",0.08,0.14,KernelRidge,0
0.020171835025734726,0.01946479197122495,0.019619047870010998,0.1,0.020171203459124723,0.020172121621737937,plastic.dat,"(1237, 3)",0.0,0.14,SVR,0
0.019236713758511294,0.0012829125032430095,0.0020048937429469234,0.020000000000000004,0.00681615159379005,0.00012832348258989213,torque,"(1351, 96)",0.08,0.14,KernelRidge,0
0.022251697253928223,0.023367605002840294,0.024376325447905533,0.08,0.023956543866345145,0.02207615783847617,plastic.dat,"(1237, 3)",0.02,0.14,SVR,0
0.02037378218179177,0.020589485274392222,0.02077423022355378,0.07999999999999999,0.025369084700366123,0.020182681724998902,plastic.dat,"(1237, 3)",0.04,0.14,SVR,0
0.02324571000482336,0.02362211884491808,0.023630763369811705,0.08000000000000002,0.03235589073352744,0.022650979337498267,plastic.dat,"(1237, 3)",0.06,0.14,SVR,0
0.019599702198196463,0.03075475116275361,0.008861459274464438,0.0,0.0026156890782399493,0.0009480444471210163,cpu,"(6144, 13)",0.1,0.14,KernelRidge,0
0.021533396447038076,0.02119240445853091,0.021185776475903865,0.06000000000000001,0.022490356812426122,0.020507195260025247,plastic.dat,"(1237, 3)",0.08,0.14,SVR,0
0.02451705947558114,0.022611950647791607,0.022611584987503274,0.04000000000000001,0.025795818026784108,0.021329912873785155,plastic.dat,"(1237, 3)",0.1,0.14,SVR,0
0.022865960501219754,0.0005261101795683881,0.0007772331534899618,0.0,0.005526168430959278,9.624171201152608e-05,torque,"(1351, 96)",0.1,0.14,KernelRidge,0
0.004591057484725194,4.007228170115139e-05,0.00013006759894986555,0.0,0.00024286565673074413,0.00016210402630970842,heat,"(5550, 31)",0.02,0.14,KernelRidge,0
0.13735222177777187,0.1056656193178506,0.13728370608428384,-0.04,0.0654303886829138,0.05794938030495519,plastic.dat,"(1237, 3)",0.08,0.14,MLPRegressor,0
0.038818116117241966,0.06524455304020922,0.07034646738424989,0.14,0.10705120489542388,0.05626455703848148,plastic.dat,"(1237, 3)",0.0,0.14,MLPRegressor,0
0.027389649694730366,0.036243915995872365,0.1145715981907083,0.12000000000000001,0.08753746558346223,0.09621052150496053,plastic.dat,"(1237, 3)",0.02,0.14,MLPRegressor,0
7.496437700825896e-05,7.496437700826004e-05,9.900434860068223e-05,0.0,7.49643770082601e-05,7.496437700826006e-05,mortgage.dat,"(786, 16)",0.0,0.14,Lasso,0
0.0019883447535394756,0.0002173696768509233,0.00038165109329568026,0.0,0.0019271777687429653,0.00021596940141972623,mortgage.dat,"(786, 16)",0.02,0.14,Lasso,0
0.08141004374539669,0.07020731405268474,0.0692201643002684,0.1,0.1312799457037533,0.06323753360869261,plastic.dat,"(1237, 3)",0.04,0.14,MLPRegressor,0
0.019597090250140534,0.020596965714208996,0.02109620084555959,0.1,0.01959709025047746,0.019597090242497037,plastic.dat,"(1237, 3)",0.0,0.14,KernelRidge,0
0.06527870934005894,0.026626165312757195,0.0426492412003551,0.08000000000000002,0.10193491582471802,0.08950318723140381,plastic.dat,"(1237, 3)",0.06,0.14,MLPRegressor,0
0.0065080417154769156,6.561137674362635e-05,7.461457495023345e-05,0.0,0.004530094282355566,0.0002170472365539151,mortgage.dat,"(786, 16)",0.04,0.14,Lasso,0
0.009295741624625996,0.0001398308960076285,0.00023018816587864083,0.0,0.008410052866934546,0.000206390551025532,mortgage.dat,"(786, 16)",0.06,0.14,Lasso,0
0.013917900304073935,0.00013983089600761624,0.00021423092911107002,0.0,0.010885791965851037,0.000206390551025532,mortgage.dat,"(786, 16)",0.08,0.14,Lasso,0
6.98361994909569e-05,6.983619949095552e-05,5.966278619549502e-05,0.0,6.983619949095503e-05,6.983619949095697e-05,mortgage.dat,"(786, 16)",0.0,0.14,ElasticNet,0
0.01642064557428575,7.150667583997939e-05,8.326828606753517e-05,0.0,0.015041828354188335,0.00018599218927644332,mortgage.dat,"(786, 16)",0.1,0.14,Lasso,0
0.0018146873307746739,0.00019990476071566837,0.000331194677157157,0.0,0.0013626553758973347,0.0001962617673141499,mortgage.dat,"(786, 16)",0.02,0.14,ElasticNet,0
7.330719739765571e-05,7.330719739763045e-05,7.259260381945646e-05,0.0,7.330719739756651e-05,7.33071973975445e-05,mortgage.dat,"(786, 16)",0.0,0.14,Ridge,0
0.01237106129312045,7.977187109506348e-05,0.00014760154845174932,0.0,0.008874585167392384,7.844606170899154e-05,mortgage.dat,"(786, 16)",0.06,0.14,ElasticNet,0
0.0019228179999256788,0.00023771497228674047,0.0003365326440993309,0.0,0.003059477590881434,0.0006929706242638798,mortgage.dat,"(786, 16)",0.02,0.14,Ridge,0
0.008728048080082136,7.518540026795994e-05,0.00010127471384452077,0.0,0.0051961793450609126,0.0001609588638964598,mortgage.dat,"(786, 16)",0.04,0.14,ElasticNet,0
0.006609928078199121,0.00013236615572109368,0.00023520145310826642,0.0,0.006398610207115002,0.0008574320769081512,mortgage.dat,"(786, 16)",0.04,0.14,Ridge,0
0.018147254698914726,6.186036667914853e-05,6.868327684029294e-05,0.0,0.009401419046379606,0.0001874384511083926,mortgage.dat,"(786, 16)",0.06,0.14,Ridge,0
0.023997805104897314,0.0001161923767737659,0.0001681543595123464,0.0,0.0508097111768458,0.03941882712073778,mortgage.dat,"(786, 16)",0.1,0.14,ElasticNet,0
0.0190739954872302,6.335866470397185e-05,6.172946044557811e-05,0.0,0.012637024393116451,0.0001639510652488954,mortgage.dat,"(786, 16)",0.08,0.14,Ridge,0
0.014010865773885826,4.5251933751463965e-05,5.835501522140969e-05,0.0,0.010967819886355987,0.00012278733335247357,mortgage.dat,"(786, 16)",0.08,0.14,ElasticNet,0
0.01951226723248821,8.354713797596711e-05,8.27666702362301e-05,0.0,0.012792357284193125,0.0004915341325824836,mortgage.dat,"(786, 16)",0.1,0.14,Ridge,0
0.050660809432793,0.06153183863290364,0.05657139328281837,0.04000000000000001,0.05409074976016866,0.06412368338593159,plastic.dat,"(1237, 3)",0.1,0.14,MLPRegressor,0
0.023342941812067156,0.02395624647916042,0.02412021192610348,0.09999999999999999,0.02644106897862623,0.023951635765607708,plastic.dat,"(1237, 3)",0.02,0.14,KernelRidge,0
0.00014120748748444652,0.00014162158654614158,0.0001995777529577792,0.0,0.00014059831858926602,0.00013893396431833362,mortgage.dat,"(786, 16)",0.0,0.14,HuberRegressor,0
0.023558617234347445,0.02303312777350781,0.023033127765270237,0.1,0.032114545267335086,0.022241506981033252,plastic.dat,"(1237, 3)",0.04,0.14,KernelRidge,0
0.026061697157101247,0.026456992801169154,0.026456992810661266,0.08000000000000002,0.027965601662954996,0.024365229063886117,plastic.dat,"(1237, 3)",0.06,0.14,KernelRidge,0
0.00013644960940954707,0.0001038381982212637,0.00017478970502699833,0.0,0.0001163706015762868,0.00012748131144038637,mortgage.dat,"(786, 16)",0.02,0.14,HuberRegressor,0
0.0001275502444489559,0.00010383824722310262,0.00014160654078202792,0.0,0.00014209153239309313,0.00012748131144038637,mortgage.dat,"(786, 16)",0.04,0.14,HuberRegressor,0
0.026573195581219042,0.021469296010935484,0.02146929598837461,0.06000000000000001,0.021713230986426364,0.02062802062955878,plastic.dat,"(1237, 3)",0.08,0.14,KernelRidge,0
0.0023215714713622805,0.002332412982462128,0.004137773524257776,0.0,0.0023324129824621276,0.00232157147136228,mortgage.dat,"(786, 16)",0.0,0.14,SVR,0
0.002825434458747724,0.00258345617089582,0.0058861794875864105,0.0,0.0027643239273952595,0.0024751251133234764,mortgage.dat,"(786, 16)",0.02,0.14,SVR,0
0.0034678438033604,0.0026414295341710384,0.00437725278458604,0.0,0.0020981173738353755,0.002590949180233983,mortgage.dat,"(786, 16)",0.04,0.14,SVR,0
0.00011146077479902505,0.00011345042702792648,0.00011925855216717958,0.0,0.0001375153100698865,0.00012031176781623577,mortgage.dat,"(786, 16)",0.06,0.14,HuberRegressor,0
0.005814043652836552,0.0026593338711592618,0.0040976821552688395,0.0,0.002913583550994961,0.0025866004677237214,mortgage.dat,"(786, 16)",0.06,0.14,SVR,0
0.005021166961248493,0.002743220675745866,0.004571180724557821,0.0,0.003154280737212688,0.00263976608923736,mortgage.dat,"(786, 16)",0.08,0.14,SVR,0
0.005650965344388069,0.0026497819416556397,0.0038389069572375514,0.0,0.002855342972302156,0.002549295643490493,mortgage.dat,"(786, 16)",0.1,0.14,SVR,0
9.394539229687731e-05,8.885433109278963e-05,0.0001106830943956576,0.0,0.0001178309175780932,8.578294645421525e-05,mortgage.dat,"(786, 16)",0.08,0.14,HuberRegressor,0
0.03776193402381428,0.022162895755258028,0.022162895767046834,0.04000000000000001,0.0265121762743877,0.021649561773136188,plastic.dat,"(1237, 3)",0.1,0.14,KernelRidge,0
3.050931840933929e-05,3.0509318413995456e-05,7.142214483023421e-05,0.0,3.0509318417524836e-05,3.050931841164338e-05,mortgage.dat,"(786, 16)",0.0,0.14,KernelRidge,0
0.004257931037807506,0.0008128106000277664,0.006868487188126584,0.0,0.0025882307697674255,0.003957444992751751,mortgage.dat,"(786, 16)",0.0,0.14,MLPRegressor,0
0.00023559447579775237,0.00020293111178403803,0.0002819031465780718,0.0,0.00042355881008901154,0.00018054956033917397,mortgage.dat,"(786, 16)",0.1,0.14,HuberRegressor,0
0.015870613835295453,0.03758535937027276,0.03475068270416039,0.08,0.015870613835295456,0.015870613835295453,concrete.dat,"(772, 9)",0.0,0.14,Lasso,0
0.017487776052983812,0.03056296561758026,0.029491642124541455,0.08,0.017626529427537358,0.01680814148365847,concrete.dat,"(772, 9)",0.02,0.14,Lasso,0
0.0035472128830811695,5.158165152189798e-05,0.00013068347450853344,0.0,0.0003369241723149759,4.436025809643942e-05,mortgage.dat,"(786, 16)",0.02,0.14,KernelRidge,0
0.019940548966737106,0.020212646571155055,0.02799115780828776,0.060000000000000005,0.02255927734515098,0.016941851360364794,concrete.dat,"(772, 9)",0.04,0.14,Lasso,0
0.026155600536742447,0.017699313696591733,0.01769931369659173,0.06000000000000001,0.03106842772920412,0.017138074838280157,concrete.dat,"(772, 9)",0.08,0.14,Lasso,0
0.029834532279587204,0.01730953042569311,0.017309530425693106,0.04000000000000001,0.03534362250560364,0.017125351814526207,concrete.dat,"(772, 9)",0.1,0.14,Lasso,0
0.004356931407423657,0.0019977014268393314,0.0011690779201218708,0.039999999999999994,0.002456692695333587,0.0017948929601664598,mortgage.dat,"(786, 16)",0.02,0.14,MLPRegressor,0
0.021659957072586097,0.01604835879848924,0.01642312418712485,0.06,0.02207981808135187,0.015261821320268718,concrete.dat,"(772, 9)",0.06,0.14,Lasso,0
0.01619582147940676,0.034996204316092884,0.03249851224346738,0.08,0.016195821479406753,0.01619582147940675,concrete.dat,"(772, 9)",0.0,0.14,ElasticNet,0
0.021811522772231313,0.01755409853660659,0.018831109571981315,0.06,0.027096739304443732,0.016233895919843127,concrete.dat,"(772, 9)",0.06,0.14,ElasticNet,0
0.016756456018839603,0.01597205315777705,0.020531697444412023,0.06,0.016733086470523087,0.015610478600487311,concrete.dat,"(772, 9)",0.02,0.14,ElasticNet,0
0.02477105773375978,0.01757359715110991,0.017573597151109906,0.06000000000000001,0.02796507596125006,0.016233895919843127,concrete.dat,"(772, 9)",0.08,0.14,ElasticNet,0
0.020381339430935168,0.02556911132391902,0.025013043999731942,0.07999999999999999,0.022050959621047386,0.017630972732255824,concrete.dat,"(772, 9)",0.04,0.14,ElasticNet,0
0.020134799242509722,0.030260944298586997,0.028513156946608116,0.08,0.020134799242509677,0.020134799242509663,concrete.dat,"(772, 9)",0.0,0.14,Ridge,0
0.027340106074504194,0.015512777924793882,0.015512777924793879,0.04000000000000001,0.030279344327554553,0.015610478600487311,concrete.dat,"(772, 9)",0.1,0.14,ElasticNet,0
0.022110636032579352,0.03028403997966603,0.028813380447901497,0.07999999999999999,0.022817159324278812,0.020726086684557617,concrete.dat,"(772, 9)",0.04,0.14,Ridge,0
0.01752229799951105,0.03504964733798111,0.03355961035489975,0.08,0.018947148825165044,0.01618623985291583,concrete.dat,"(772, 9)",0.02,0.14,Ridge,0
0.02219798605775042,0.007650562281638089,0.0017250915241424861,0.06000000000000001,0.006315836605421944,0.002174763155047135,mortgage.dat,"(786, 16)",0.08,0.14,MLPRegressor,0
0.028116336038653756,0.024685547416304465,0.02468554741630447,0.06000000000000001,0.03417284806160882,0.01878211471687786,concrete.dat,"(772, 9)",0.08,0.14,Ridge,0
0.021435737790381475,0.01723180801767328,0.017517995370346835,0.06,0.022378514083952108,0.01618623985291583,concrete.dat,"(772, 9)",0.06,0.14,Ridge,0
0.027098727836211967,0.01920387211150991,0.019203872111509902,0.04000000000000001,0.03182047131674989,0.020726086684557617,concrete.dat,"(772, 9)",0.1,0.14,Ridge,0
0.007825171665425061,3.5019695022232886e-05,3.648694769630694e-05,0.0,0.003516273917208105,0.00010430251892099238,mortgage.dat,"(786, 16)",0.04,0.14,KernelRidge,0
0.01658208942148274,0.03579271457136103,0.03457415855801113,0.07999999999999999,0.01733027457615377,0.016611775460233964,concrete.dat,"(772, 9)",0.04,0.14,HuberRegressor,0
0.019010136844717456,0.03862373326282082,0.03657354237169599,0.08,0.019066736877384746,0.018939265601744405,concrete.dat,"(772, 9)",0.02,0.14,HuberRegressor,0
0.019553480043882583,0.032015569609567265,0.032015569609553596,0.08000000000000002,0.019022494744736853,0.019795025883752267,concrete.dat,"(772, 9)",0.06,0.14,HuberRegressor,0
0.015397673962085866,0.02508724133431172,0.025087241334320016,0.06000000000000001,0.019454019326694317,0.01510075753584513,concrete.dat,"(772, 9)",0.08,0.14,HuberRegressor,0
0.0054498286338289514,0.0011084195268904258,0.013054239424883214,0.07999999999999999,0.0019723798746956664,0.007171855201254706,mortgage.dat,"(786, 16)",0.04,0.14,MLPRegressor,0
0.017383771983397377,3.160575992373188e-05,4.3521948172149396e-05,0.0,0.00010287399976473273,3.0321809694376868e-05,mortgage.dat,"(786, 16)",0.06,0.14,KernelRidge,0
0.016556561803949862,0.025766461737613742,0.026192252056876645,0.08,0.01655656180394988,0.016556561803949918,concrete.dat,"(772, 9)",0.0,0.14,HuberRegressor,0
0.01847349119399065,4.6448022221266676e-05,6.922232276806405e-05,0.0,0.0010170049745378354,4.6483374593683724e-05,mortgage.dat,"(786, 16)",0.08,0.14,KernelRidge,0
0.012981719740201188,0.0020374009766765807,0.0014626563635387166,0.020000000000000004,0.005159957651377467,0.001274626386036093,mortgage.dat,"(786, 16)",0.06,0.14,MLPRegressor,0
0.01749102058269108,0.027533371009089046,0.02753337101036858,0.04000000000000001,0.02011956304199766,0.01793235763183538,concrete.dat,"(772, 9)",0.1,0.14,HuberRegressor,0
0.022069563381310782,0.004535083951414404,0.0012340592538548592,0.04000000000000001,0.014309942665457334,0.0012877715452595366,mortgage.dat,"(786, 16)",0.1,0.14,MLPRegressor,0
0.01150993763307604,0.011049799642190031,0.013004201204178306,0.02,0.005983043387240545,0.005674720174220956,concrete.dat,"(772, 9)",0.02,0.14,SVR,0
0.010017774375520306,0.0069544479367962195,0.009832989913640863,0.0,0.006352088532527212,0.005401001542938251,concrete.dat,"(772, 9)",0.04,0.14,SVR,0
0.006120176490532242,0.006123772086702292,0.009346334344208297,0.0,0.006116213567342658,0.006119309625263808,concrete.dat,"(772, 9)",0.0,0.14,SVR,0
0.014342527574726904,0.011965547137255318,0.013585942848719309,0.020000000000000004,0.008589156273454048,0.008037251371901963,concrete.dat,"(772, 9)",0.06,0.14,SVR,0
0.012190095082576565,0.010276831554863228,0.011159809688113037,0.020000000000000004,0.006145402319741507,0.005785473419086102,concrete.dat,"(772, 9)",0.08,0.14,SVR,0
0.012778897383322755,0.011529183988652698,0.01186285134740043,0.01999999999999999,0.008826958586206425,0.008104279796299551,concrete.dat,"(772, 9)",0.1,0.14,SVR,0
0.033805284823747096,0.00010860490096962296,0.00010860490096957906,0.04000000000000001,0.0012599650668364498,6.170339637108502e-05,mortgage.dat,"(786, 16)",0.1,0.14,KernelRidge,0
0.004869049109844938,0.004869049110149842,0.006215149894065326,0.0,0.004869049110033605,0.004869049109409719,concrete.dat,"(772, 9)",0.0,0.14,KernelRidge,0
0.014250283815538696,0.007965445755015479,0.0088075567137742,0.0,0.010474672324666843,0.00791928707420503,concrete.dat,"(772, 9)",0.04,0.14,KernelRidge,0
0.012768895528660522,0.00917885648753997,0.009637717744954186,0.0,0.010986808114244009,0.009185395349741889,concrete.dat,"(772, 9)",0.02,0.14,KernelRidge,0
0.01886299833478718,0.007885422220892531,0.008197105130890872,0.0,0.012467922682634951,0.007925568181237215,concrete.dat,"(772, 9)",0.06,0.14,KernelRidge,0
0.010091975023532622,3.2316938679841626e-05,6.733118088029856e-05,0.0,0.0003686387714290685,0.00015197736935447303,heat,"(5550, 31)",0.04,0.14,KernelRidge,0
0.022957739563122193,0.01271892012759062,0.013275159277300474,0.020000000000000004,0.012092042545068824,0.008044490979818145,concrete.dat,"(772, 9)",0.08,0.14,KernelRidge,0
0.028738404843320214,0.05228769351798317,0.027382297438019773,0.04,0.016518906135586407,0.07255680001007953,concrete.dat,"(772, 9)",0.0,0.14,MLPRegressor,0
0.021588265367291255,0.032412427541843654,0.0418946653488665,0.12000000000000001,0.020019348048908196,0.019738517289415985,concrete.dat,"(772, 9)",0.02,0.14,MLPRegressor,0
0.021067272926909127,0.016895287598369804,0.025401739140027066,0.060000000000000005,0.027195342062302882,0.022235707285196322,concrete.dat,"(772, 9)",0.04,0.14,MLPRegressor,0
0.031664626963956645,0.015247633624393237,0.03329813619322317,0.06000000000000001,0.030966589498775707,0.01865653387373914,concrete.dat,"(772, 9)",0.08,0.14,MLPRegressor,0
0.021979557379117453,0.017182932668511983,0.020529229607723652,0.0,0.022063467233822655,0.0193840881949907,concrete.dat,"(772, 9)",0.06,0.14,MLPRegressor,0
0.030944529706214762,0.02714932040378249,0.024325372411512024,0.04000000000000001,0.031085310246515792,0.03398893743636911,concrete.dat,"(772, 9)",0.1,0.14,MLPRegressor,0
0.02510774820982896,0.012949899703797093,0.01356465682849473,0.01999999999999999,0.012460162017504122,0.0071643589582851205,concrete.dat,"(772, 9)",0.1,0.14,KernelRidge,0
0.0929058642845629,0.09746417350496775,0.09746417350496775,0.1,0.09748463373856044,0.09029514236831755,pole.dat,"(7500, 27)",0.04,0.14,Lasso,0
0.0893313472359661,0.10398488149196253,0.10398488149196246,0.14,0.08933134723596613,0.0893313472359661,pole.dat,"(7500, 27)",0.0,0.14,Ridge,0
0.09352696561453486,0.10698225453900928,0.10698225453900896,0.12000000000000001,0.09365038115093971,0.09354339881587534,pole.dat,"(7500, 27)",0.02,0.14,Ridge,0
0.09491784422042202,0.10801759753321544,0.10801759753321544,0.12000000000000001,0.09606549964495106,0.09443898328860735,pole.dat,"(7500, 27)",0.02,0.14,Lasso,0
0.09357714348862621,0.10528695797721192,0.1052869579772121,0.1,0.0977518321270051,0.09261288066945333,pole.dat,"(7500, 27)",0.04,0.14,Ridge,0
0.10098610629239026,0.10298699249272389,0.10298699249272393,0.08000000000000002,0.10714528836087235,0.09707377509277947,pole.dat,"(7500, 27)",0.06,0.14,Lasso,0
0.09423103151267456,0.09749205679269034,0.09749205679269023,0.08000000000000002,0.10044257258392082,0.09157743456799712,pole.dat,"(7500, 27)",0.06,0.14,Ridge,0
0.09198179887567676,0.09359310496098942,0.09359310496098931,0.06000000000000001,0.10256570622580981,0.08869580237034656,pole.dat,"(7500, 27)",0.08,0.14,Ridge,0
0.09840768066902103,0.0967908961580338,0.09679089615803375,0.04000000000000001,0.1105110987683739,0.09258030269197656,pole.dat,"(7500, 27)",0.1,0.14,Ridge,0
0.09238733540001677,0.11026840490000665,0.11026840490000665,0.14,0.09238733540001677,0.09238733540001677,pole.dat,"(7500, 27)",0.0,0.14,Lasso,0
0.09869700536523508,0.09718281705418576,0.09718281705418576,0.06000000000000001,0.10959730850176008,0.09342794388584995,pole.dat,"(7500, 27)",0.08,0.14,Lasso,0
0.09635784940027904,0.09810266075962991,0.09810266075962988,0.06000000000000001,0.10689435714858157,0.09318928411161695,pole.dat,"(7500, 27)",0.08,0.14,ElasticNet,0
0.09983206683401376,0.09563201137117254,0.09563201137117254,0.04000000000000001,0.11240305703516837,0.0930981443536565,pole.dat,"(7500, 27)",0.1,0.14,Lasso,0
0.09253788326822651,0.10428704340077911,0.10428704340077907,0.1,0.09583974595474187,0.09180014883940987,pole.dat,"(7500, 27)",0.04,0.14,ElasticNet,0
0.09489756982880154,0.10153732166119409,0.10153732166119407,0.08000000000000002,0.1017022307632371,0.09340058380087415,pole.dat,"(7500, 27)",0.06,0.14,ElasticNet,0
0.08938190490162692,0.10114621844770946,0.10114621844770944,0.14,0.08938190490162691,0.08938190490162692,pole.dat,"(7500, 27)",0.0,0.14,ElasticNet,0
0.09693659705271686,0.0917083533830484,0.09170835338304835,0.04000000000000001,0.11089023619617899,0.08936761946187426,pole.dat,"(7500, 27)",0.1,0.14,ElasticNet,0
0.0900826282340333,0.0987288519255366,0.0987288519255366,0.12000000000000001,0.09197488189084728,0.08936761946187426,pole.dat,"(7500, 27)",0.02,0.14,ElasticNet,0
0.09175091029090872,0.10306178269904603,0.10306177320439322,0.1,0.09667252234984403,0.0916835394250979,pole.dat,"(7500, 27)",0.04,0.14,HuberRegressor,0
0.09542489548139244,0.11640491448521002,0.1164593082805623,0.12000000000000001,0.09715701633204864,0.09641299954955522,pole.dat,"(7500, 27)",0.02,0.14,HuberRegressor,0
0.09403247383235779,0.09957958365918916,0.09958987993046098,0.04000000000000001,0.1409410139337311,0.09301210382624776,pole.dat,"(7500, 27)",0.1,0.14,HuberRegressor,0
0.09237490458604575,0.10421952767603655,0.10422060982921894,0.08000000000000002,0.10287570137954871,0.09261244714893507,pole.dat,"(7500, 27)",0.06,0.14,HuberRegressor,0
0.09520990505321887,0.11858684346831065,0.11858671758485533,0.14,0.09520923109417796,0.09521174849142304,pole.dat,"(7500, 27)",0.0,0.14,HuberRegressor,0
0.09540631757509063,0.10361020748181164,0.10362587242827821,0.06000000000000001,0.1189605537013015,0.09451970462645352,pole.dat,"(7500, 27)",0.08,0.14,HuberRegressor,0
0.0121687228439559,3.906424240262315e-05,0.00011052907447855081,0.0,0.0006006817784002907,0.00016208205771125228,heat,"(5550, 31)",0.06,0.14,KernelRidge,0
0.024836194991252683,3.55879981744378e-05,6.233429364503414e-05,0.0,0.0011392489998504824,0.00016633151449524546,heat,"(5550, 31)",0.1,0.14,KernelRidge,0
0.021621042221497678,3.2642327538507334e-05,8.550395458814385e-05,0.0,0.0007822193446913493,0.0001472024731647556,heat,"(5550, 31)",0.08,0.14,KernelRidge,0
0.005185910282830543,0.013196550625644786,0.02635591180776558,0.04,0.006533182757748932,0.007378337544485682,pole.dat,"(7500, 27)",0.0,0.14,MLPRegressor,0
0.007952540271892999,0.005524600358937381,0.017327381337766273,0.0,0.010335024362547516,0.005185224031221432,pole.dat,"(7500, 27)",0.02,0.14,MLPRegressor,0
0.008901029634694083,0.018274460353485362,0.019883652187231975,0.1,0.009101981539877459,0.008476549942586111,pole.dat,"(7500, 27)",0.04,0.14,MLPRegressor,0
0.02451102649274289,0.011836736417088848,0.021967768249618123,0.04000000000000001,0.015449322455749658,0.0052249069185539765,pole.dat,"(7500, 27)",0.06,0.14,MLPRegressor,0
0.03378127082881468,0.03355647731567505,0.03355647731567505,0.14,0.03365816091948302,0.03365816091948301,quake.dat,"(1633, 4)",0.0,0.14,Lasso,0
0.03484669489446355,0.03317904218991574,0.033179042189915735,0.12000000000000001,0.034971961226868666,0.03378127082881468,quake.dat,"(1633, 4)",0.02,0.14,Lasso,0
0.03659245969997945,0.03306800693226374,0.03306800693226374,0.1,0.0363589642249776,0.03365816091948301,quake.dat,"(1633, 4)",0.04,0.14,Lasso,0
0.03884035942914031,0.03644010574021825,0.03644010574021825,0.08000000000000002,0.04020445177593561,0.03588471059402318,quake.dat,"(1633, 4)",0.06,0.14,Lasso,0
0.040617292338958076,0.03614971862887559,0.03614971862887559,0.06000000000000001,0.04150469234529188,0.03579816534309499,quake.dat,"(1633, 4)",0.08,0.14,Lasso,0
0.04271267514942249,0.035900818616844264,0.035900818616844264,0.04000000000000001,0.044051933662804965,0.03579816534309499,quake.dat,"(1633, 4)",0.1,0.14,Lasso,0
0.02185994133212678,0.01249415294273902,0.014069315222703731,0.06000000000000001,0.010616656533353499,0.010632035998785497,pole.dat,"(7500, 27)",0.08,0.14,MLPRegressor,0
0.035861831639538794,0.03778555351005501,0.03778555351005501,0.14,0.03583876021727354,0.03583876021727354,quake.dat,"(1633, 4)",0.0,0.14,ElasticNet,0
0.036384938744844525,0.037917239967013044,0.037917239967013044,0.12000000000000001,0.0369307335646743,0.03608088929717168,quake.dat,"(1633, 4)",0.02,0.14,ElasticNet,0
0.0362368438722714,0.03540123744592015,0.03540123744592015,0.1,0.0371196186909813,0.03457937251863705,quake.dat,"(1633, 4)",0.04,0.14,ElasticNet,0
0.03693469931271083,0.03575151032110197,0.035751510321101965,0.08000000000000002,0.03664833051188289,0.034386961985189694,quake.dat,"(1633, 4)",0.06,0.14,ElasticNet,0
0.0390270782716798,0.03457532288954362,0.03457532288954362,0.06000000000000001,0.03940419759121029,0.03446801702310308,quake.dat,"(1633, 4)",0.08,0.14,ElasticNet,0
0.0404133578543296,0.034968362733532606,0.034968362733532606,0.04000000000000001,0.04024463429493329,0.034386961985189694,quake.dat,"(1633, 4)",0.1,0.14,ElasticNet,0
0.03451171063026834,0.03640948135294049,0.03640948135294049,0.14,0.03451171063026834,0.03451171063026834,quake.dat,"(1633, 4)",0.0,0.14,Ridge,0
0.03554724911433554,0.037110386906604675,0.037110386906604675,0.12000000000000001,0.03533833534952792,0.03502078840492239,quake.dat,"(1633, 4)",0.02,0.14,Ridge,0
0.03854468697885702,0.03700832616928007,0.03700832616928007,0.1,0.03849080294919637,0.036432328590485535,quake.dat,"(1633, 4)",0.04,0.14,Ridge,0
0.04239712520571045,0.03649282965586419,0.03649282965586418,0.06000000000000001,0.04161381766562615,0.036432328590485535,quake.dat,"(1633, 4)",0.08,0.14,Ridge,0
0.038037016299097566,0.03590136290370264,0.03590136290370264,0.08000000000000002,0.03751974750944715,0.03502078840492239,quake.dat,"(1633, 4)",0.06,0.14,Ridge,0
0.0422440928000521,0.03922457248366544,0.03922457248366544,0.04000000000000001,0.043403626719179536,0.0383684628831615,quake.dat,"(1633, 4)",0.1,0.14,Ridge,0
0.025944449925481703,0.028845326583433945,0.028845326583433945,0.14,0.025944449925481703,0.025944449925481703,quake.dat,"(1633, 4)",0.0,0.14,HuberRegressor,0
0.031745475260217065,0.03493372817957689,0.03493372817957689,0.12000000000000001,0.03172203299590431,0.03207215751180911,quake.dat,"(1633, 4)",0.02,0.14,HuberRegressor,0
0.025423016458085222,0.028076292732136937,0.02807629273213695,0.1,0.025404943697807707,0.025944449925481703,quake.dat,"(1633, 4)",0.04,0.14,HuberRegressor,0
0.02426680965181689,0.00831018173125871,0.013329757673566844,0.01999999999999999,0.009588771976427901,0.005014869639911064,pole.dat,"(7500, 27)",0.1,0.14,MLPRegressor,0
0.03292572893665488,0.03572912145362397,0.03572912145362397,0.08000000000000002,0.03307900933867159,0.03377044555389273,quake.dat,"(1633, 4)",0.06,0.14,HuberRegressor,0
0.02624813259022615,0.028184769909694412,0.028184769909694412,0.04000000000000001,0.026182345034048753,0.027317970983930163,quake.dat,"(1633, 4)",0.1,0.14,HuberRegressor,0
0.03220496488721196,0.03580507372827587,0.03580507372827588,0.06000000000000001,0.032047476570260726,0.03383310189005665,quake.dat,"(1633, 4)",0.08,0.14,HuberRegressor,0
0.018692034489477944,0.021825755518979924,0.02248173025452042,0.07999999999999999,0.015263034071776668,0.015265288767204453,pole.dat,"(7500, 27)",0.04,0.14,SVR,0
0.018120581345472855,0.021316597696342338,0.022995576742543808,0.08,0.015338926541166737,0.015104746364899349,pole.dat,"(7500, 27)",0.02,0.14,SVR,0
0.0322423029860749,0.03378376476272902,0.037482622592193156,0.06,0.032522606881417705,0.032400806706342246,quake.dat,"(1633, 4)",0.0,0.14,MLPRegressor,0
0.027895344019373287,0.028671251108373805,0.02949127652451281,0.09999999999999999,0.02835536220778863,0.027228513718230582,quake.dat,"(1633, 4)",0.02,0.14,MLPRegressor,0
0.02983596113264643,0.027758284416861272,0.028794714557663848,0.060000000000000005,0.030338278213514324,0.027387556015073672,quake.dat,"(1633, 4)",0.04,0.14,MLPRegressor,0
0.01943710496654346,0.02161903576737485,0.021614170481959426,0.08000000000000002,0.01619261205040391,0.01590920701426376,pole.dat,"(7500, 27)",0.06,0.14,SVR,0
0.02866988996583611,0.029435910455163753,0.029430385290977353,0.14,0.028538951560672838,0.028538951560672855,quake.dat,"(1633, 4)",0.0,0.14,SVR,0
0.025600002359592595,0.026081240165223552,0.026078918965736397,0.04000000000000001,0.015412499348584505,0.01545998586857236,pole.dat,"(7500, 27)",0.1,0.14,SVR,0
0.03151080239414403,0.032816511770546855,0.03282144919220902,0.12000000000000001,0.031137496778499866,0.031424320206391035,quake.dat,"(1633, 4)",0.02,0.14,SVR,0
0.03173862997461598,0.03474809975591396,0.034733658896813735,0.1,0.03252239574476981,0.03144633041758127,quake.dat,"(1633, 4)",0.04,0.14,SVR,0
0.02965242257630888,0.03211363410636135,0.03211940506873398,0.08000000000000002,0.029549743067923545,0.030004235654080738,quake.dat,"(1633, 4)",0.06,0.14,SVR,0
0.032761751509882364,0.0277599558898322,0.028811762814271273,0.06,0.033764524961194496,0.02815042088148113,quake.dat,"(1633, 4)",0.06,0.14,MLPRegressor,0
0.032758601503866544,0.0365306369873494,0.03653063698734938,0.06000000000000001,0.03630900622286507,0.034987846008967496,quake.dat,"(1633, 4)",0.08,0.14,SVR,0
0.020814424985644796,0.02084732951153787,0.020846914095320884,0.06000000000000001,0.015938344593949355,0.015908307582911174,pole.dat,"(7500, 27)",0.08,0.14,SVR,0
0.028895627400041386,0.03233494876852672,0.032334948768526744,0.04000000000000001,0.03125192822078487,0.03075643414735253,quake.dat,"(1633, 4)",0.1,0.14,SVR,0
0.03341914794568891,0.02455800835392408,0.024615417642082596,0.06000000000000001,0.02912459758673534,0.02490695428870997,quake.dat,"(1633, 4)",0.08,0.14,MLPRegressor,0
0.02687592195921292,0.029018020731848556,0.029244433019649546,0.12,0.026875921959212932,0.026875921959212918,quake.dat,"(1633, 4)",0.0,0.14,KernelRidge,0
0.033826609447904395,0.02726271798801996,0.0274922619897132,0.04000000000000001,0.035159886460278775,0.02666467811986322,quake.dat,"(1633, 4)",0.1,0.14,MLPRegressor,0
0.0024416191658246204,0.002441619165824621,0.0025663878402031686,0.0,0.0024416191658246196,0.00244161916582462,ailerons.dat,"(7500, 41)",0.0,0.14,Lasso,0
0.03009025155419217,0.02955326878201573,0.029553268782015734,0.1,0.03152656849190668,0.029198001729815806,quake.dat,"(1633, 4)",0.04,0.14,KernelRidge,0
0.02740355867830241,0.029802609897796525,0.029802609897796525,0.12000000000000001,0.027022409495075155,0.026980129628749752,quake.dat,"(1633, 4)",0.02,0.14,KernelRidge,0
0.03146559039562756,0.029235817732561672,0.029235817732561682,0.08000000000000002,0.02955559966714112,0.02868132715193454,quake.dat,"(1633, 4)",0.06,0.14,KernelRidge,0
0.03164553265998685,0.030152350698315736,0.03015235069831573,0.06000000000000001,0.0318581726795597,0.031739986042195176,quake.dat,"(1633, 4)",0.08,0.14,KernelRidge,0
0.035415568874118605,0.02878103318314428,0.02878103318314427,0.04000000000000001,0.03167581150788819,0.029198001729815806,quake.dat,"(1633, 4)",0.1,0.14,KernelRidge,0
0.0036670864624402146,0.0023520792725571843,0.0025228155640848195,0.0,0.004258422625334406,0.0023520792725571843,ailerons.dat,"(7500, 41)",0.02,0.14,Lasso,0
0.005878502673359722,0.002623440547804499,0.002665317007839063,0.0,0.003312250337281885,0.0026234405478044996,ailerons.dat,"(7500, 41)",0.04,0.14,Lasso,0
0.008525804128920351,0.002540970865817175,0.0026588305642571784,0.0,0.0041792019574567255,0.002540970865817175,ailerons.dat,"(7500, 41)",0.06,0.14,Lasso,0
0.002664938911049755,0.002664938911049756,0.002837310964425961,0.0,0.002664938911049756,0.0026649389110497555,ailerons.dat,"(7500, 41)",0.0,0.14,ElasticNet,0
0.0026239320786728038,0.002623932078672812,0.0028741202592366105,0.0,0.002623932078672804,0.0026239320786728055,ailerons.dat,"(7500, 41)",0.0,0.14,Ridge,0
0.012110510835078924,0.002471597555141386,0.0026129100826598702,0.0,0.006137429590231435,0.002840200380450451,ailerons.dat,"(7500, 41)",0.08,0.14,Lasso,0
0.0037148145866716387,0.0025692139974304693,0.0027415786981828095,0.0,0.0028899698240496753,0.0025854765304119736,ailerons.dat,"(7500, 41)",0.02,0.14,Ridge,0
0.005999046230862077,0.0024505836950094806,0.002598292339900683,0.0,0.00495165826858596,0.0024505836950095856,ailerons.dat,"(7500, 41)",0.04,0.14,Ridge,0
0.003786716961760037,0.002554599765231571,0.0027463461475906157,0.0,0.0036007416952545997,0.002758678431386923,ailerons.dat,"(7500, 41)",0.02,0.14,ElasticNet,0
0.015961284990264345,0.0025367685038982144,0.002611185428309437,0.0,0.006079992711495425,0.002536922540081624,ailerons.dat,"(7500, 41)",0.1,0.14,Lasso,0
0.008469728536160313,0.0025629689805761247,0.0026388600875637378,0.0,0.006095563454389376,0.002562968980576107,ailerons.dat,"(7500, 41)",0.06,0.14,Ridge,0
0.012247474510611357,0.0027100582296744045,0.0028528897762179414,0.0,0.004935159422229883,0.002734849618934722,ailerons.dat,"(7500, 41)",0.08,0.14,Ridge,0
0.015237882615848634,0.0026493248336089585,0.00265006061184861,0.0,0.006618957817679156,0.002648094615712336,ailerons.dat,"(7500, 41)",0.1,0.14,Ridge,0
0.006091775923061161,0.002735971601267757,0.003008349499870451,0.0,0.005453549331906056,0.0027359716012677567,ailerons.dat,"(7500, 41)",0.04,0.14,ElasticNet,0
0.008797471583878938,0.002422487190246827,0.002466477971315269,0.0,0.005499472016465497,0.002490250339420494,ailerons.dat,"(7500, 41)",0.06,0.14,ElasticNet,0
0.01204925132719249,0.002567350644177715,0.0027200575265472655,0.0,0.005931005788934965,0.0025673506441777154,ailerons.dat,"(7500, 41)",0.08,0.14,ElasticNet,0
0.002941850383173518,0.0029469682014984797,0.0031788652376933298,0.0,0.0029485833311524894,0.0029443200746738607,ailerons.dat,"(7500, 41)",0.0,0.14,HuberRegressor,0
0.015327033452326664,0.002343715051740302,0.0024571714261644776,0.0,0.008455624042182591,0.0023420290236541804,ailerons.dat,"(7500, 41)",0.1,0.14,ElasticNet,0
0.0028460503782111015,0.002835816471516191,0.0029611139971583724,0.0,0.0030238472968603307,0.0028386676461032347,ailerons.dat,"(7500, 41)",0.02,0.14,HuberRegressor,0
0.0028823213221440347,0.0028379944012472697,0.0030458796309815184,0.0,0.004007358776677649,0.002837352344725261,ailerons.dat,"(7500, 41)",0.04,0.14,HuberRegressor,0
0.0029266585649737045,0.0028379850624166685,0.0030105424686582226,0.0,0.004259452615616849,0.0028471686584664838,ailerons.dat,"(7500, 41)",0.06,0.14,HuberRegressor,0
0.003361761489392256,0.0032868014718911765,0.003354766012643027,0.0,0.0037198760827031087,0.0032868324118004847,ailerons.dat,"(7500, 41)",0.08,0.14,HuberRegressor,0
0.002462431328771697,0.002462431328771684,0.005460441369104732,0.0,0.002462431328771688,0.0024624313287716824,ailerons.dat,"(7500, 41)",0.0,0.14,SVR,0
0.003164770369615238,0.0030121650023163214,0.0031045957603897125,0.0,0.004563407622839724,0.0030227607327164173,ailerons.dat,"(7500, 41)",0.1,0.14,HuberRegressor,0
0.003348541350827138,0.0024233944718867794,0.0046158856672987745,0.0,0.002555842374248672,0.002423394471886776,ailerons.dat,"(7500, 41)",0.02,0.14,SVR,0
0.01574174043569054,0.01856102520028309,0.020817297814286293,0.06,0.015738457903393302,0.015742229167299723,pole.dat,"(7500, 27)",0.0,0.14,SVR,0
0.004064901835488346,0.002520595061219398,0.004588512148240233,0.0,0.0026413847895468095,0.0025221578928777883,ailerons.dat,"(7500, 41)",0.04,0.14,SVR,0
0.0026243905710323662,0.0024396374244978346,0.003999329273822018,0.0,0.0024855253182953156,0.002590260260546663,ailerons.dat,"(7500, 41)",0.0,0.14,MLPRegressor,0
0.0037575715250088033,0.0024487665108603738,0.002725797318312258,0.0,0.0024418913844816608,0.0023463788878848608,ailerons.dat,"(7500, 41)",0.02,0.14,MLPRegressor,0
0.006320239053373145,0.002498308344597263,0.0027239434010326124,0.0,0.0025125063410816805,0.002405835479373774,ailerons.dat,"(7500, 41)",0.04,0.14,MLPRegressor,0
0.004085075994325705,0.0025412539232789813,0.004126995073155923,0.0,0.0026183164665543,0.002541253923278996,ailerons.dat,"(7500, 41)",0.06,0.14,SVR,0
0.00774055943962357,0.002535075648607941,0.002521962637038719,0.0,0.002651826299129002,0.003206669091310984,ailerons.dat,"(7500, 41)",0.06,0.14,MLPRegressor,0
0.018597688015556054,0.0022611037987541865,0.0027981138246508113,0.0,0.0026442735699431386,0.0025221502708408397,ailerons.dat,"(7500, 41)",0.08,0.14,MLPRegressor,0
0.004669051550844615,0.0024931013747087226,0.0031434675124755074,0.0,0.002409089392637885,0.002367679375764863,ailerons.dat,"(7500, 41)",0.08,0.14,SVR,0
0.00011203388363042837,0.00011203388363042872,9.423088179701256e-05,0.0,0.00011203388363042876,0.00011203388363042815,treasury.dat,"(786, 16)",0.0,0.14,Lasso,0
0.001871985982493283,0.00016718277982686607,0.00016201903546738688,0.0,0.0027554019141713933,0.00020455533150491028,treasury.dat,"(786, 16)",0.02,0.14,Lasso,0
0.009211431478076498,0.00021200473293467764,0.0002287804206925414,0.0,0.005984568907740045,0.00028271437955359866,treasury.dat,"(786, 16)",0.04,0.14,Lasso,0
0.012950106783255498,0.00019034901649227345,0.0002012333896862935,0.0,0.006716251530219646,0.00025182960108321436,treasury.dat,"(786, 16)",0.06,0.14,Lasso,0
0.01662314900700778,0.0002673447729151564,0.00027880167214842667,0.0,0.015940135109683562,0.00036791414410926163,treasury.dat,"(786, 16)",0.08,0.14,Lasso,0
0.023934264172570927,0.00023822952169096241,0.00021962079226609213,0.0,0.016758751800019962,0.0003407857070155541,treasury.dat,"(786, 16)",0.1,0.14,Lasso,0
0.0002610489899856855,0.00026104898998568365,0.00026880479392576143,0.0,0.00026104898998568544,0.00026104898998568506,treasury.dat,"(786, 16)",0.0,0.14,ElasticNet,0
0.0020947645057678497,0.00015827311148624497,0.00015348481277322208,0.0,0.0012891718075355705,0.00016569311651410095,treasury.dat,"(786, 16)",0.02,0.14,ElasticNet,0
0.015517181843830276,0.002277820168527014,0.0022347154780620365,0.0,0.0021756790998747402,0.002794962999614852,ailerons.dat,"(7500, 41)",0.1,0.14,MLPRegressor,0
0.005714355327933175,0.00013241882606955906,0.00013983573803569332,0.0,0.006097516143355685,0.0001834342464569647,treasury.dat,"(786, 16)",0.04,0.14,ElasticNet,0
0.03524832972031141,0.039432434544305214,0.039432434538996614,0.14,0.03524832970222935,0.035248329719302356,pole.dat,"(7500, 27)",0.0,0.14,KernelRidge,0
0.017001649592060592,0.00014469756645248176,0.0001543282331531991,0.0,0.006680065943633523,0.0002120984677452055,treasury.dat,"(786, 16)",0.06,0.14,ElasticNet,0
0.020969391592118573,0.00023697103401337937,0.00025053517784111615,0.0,0.014606343480120802,0.00031850129466842465,treasury.dat,"(786, 16)",0.08,0.14,ElasticNet,0
0.00015808277975780678,0.00015808277975781768,0.0001658753828375942,0.0,0.0001473438346876293,0.00014734383468774582,treasury.dat,"(786, 16)",0.0,0.14,Ridge,0
0.0025380348288229393,0.0001456043109803213,0.00015385943228633507,0.0,0.0020026591135066246,0.0006672220011646936,treasury.dat,"(786, 16)",0.02,0.14,Ridge,0
0.007178980581515058,9.523659290815254e-05,9.249627269124651e-05,0.0,0.003971934697080357,0.00013525821781915705,treasury.dat,"(786, 16)",0.04,0.14,Ridge,0
0.020408697146256625,0.00013246058887559793,0.00013428546152326187,0.0,0.019424710987818363,0.0001834342464569647,treasury.dat,"(786, 16)",0.1,0.14,ElasticNet,0
0.016325385054373264,0.0001703259444677102,0.00016984944445674042,0.0,0.012564028234881277,0.0009025639858204808,treasury.dat,"(786, 16)",0.08,0.14,Ridge,0
0.01093925578941074,0.0002548611486140947,0.0002566728087833501,0.0,0.008538229943809034,0.001066500074672569,treasury.dat,"(786, 16)",0.06,0.14,Ridge,0
0.029284625607391694,0.00027229507711010794,0.00028503124198905357,0.0,0.01974824993932592,0.0013983689025256704,treasury.dat,"(786, 16)",0.1,0.14,Ridge,0
0.00024465044842531545,0.0002491980461887391,0.000273504777135619,0.0,0.00024873182693178994,0.0002456906021845785,treasury.dat,"(786, 16)",0.0,0.14,HuberRegressor,0
0.00014695803615523255,0.00014750247519722642,0.00016012989309164338,0.0,0.0001682609874065397,0.00015134467252104702,treasury.dat,"(786, 16)",0.02,0.14,HuberRegressor,0
0.00014839812829860446,0.00014441097355169746,0.0001574347850429528,0.0,0.00019373655979461433,0.00015078672521569723,treasury.dat,"(786, 16)",0.04,0.14,HuberRegressor,0
9.673136248691817e-05,9.668951202572153e-05,0.00010501040991790073,0.0,0.00022019929329699213,9.558712943858753e-05,treasury.dat,"(786, 16)",0.06,0.14,HuberRegressor,0
9.739001127083527e-05,9.625319104757866e-05,9.783770608789145e-05,0.0,0.00017110930266544963,9.604994722798213e-05,treasury.dat,"(786, 16)",0.08,0.14,HuberRegressor,0
0.0002034258310639189,0.0001904088351800311,0.0001950230756870642,0.0,0.00040092164093404867,0.00018917546184168255,treasury.dat,"(786, 16)",0.1,0.14,HuberRegressor,0
0.0056091983828235005,0.002574768278578516,0.0026748407625833827,0.0,0.002673949177206329,0.0025632789703499254,ailerons.dat,"(7500, 41)",0.1,0.14,SVR,0
0.0022560732727305993,0.004291356445004503,0.0034091677306988585,0.14,0.0036807444883099516,0.0021570078737692924,treasury.dat,"(786, 16)",0.0,0.14,MLPRegressor,0
0.010072536344175076,0.008884574442748646,0.0035614241681524742,0.0,0.004944907618539584,0.0014452636722348958,treasury.dat,"(786, 16)",0.04,0.14,MLPRegressor,0
0.0027261681704421835,0.0017054227872452482,0.009984945173060691,0.039999999999999994,0.0028021805978996274,0.0008159203987705198,treasury.dat,"(786, 16)",0.02,0.14,MLPRegressor,0
0.003554658753571837,0.003554658753571837,0.0048929450633693515,0.0,0.0035546587535718317,0.0035546587535718373,treasury.dat,"(786, 16)",0.0,0.14,SVR,0
0.0037312791064433837,0.0036879878414714396,0.004793450354593404,0.0,0.0034407316533508446,0.0035546587535718373,treasury.dat,"(786, 16)",0.02,0.14,SVR,0
0.003861250758111263,0.0036661728925763476,0.005753141914675745,0.0,0.0029626305781032965,0.0034864148721674157,treasury.dat,"(786, 16)",0.04,0.14,SVR,0
0.003891125123146756,0.0036572721953451047,0.004462220464210581,0.0,0.0031698252692337605,0.00355546903232296,treasury.dat,"(786, 16)",0.06,0.14,SVR,0
0.01416209517915892,0.0036874968295781204,0.0042793525278197195,0.0,0.0028211278516309902,0.0036757847155941287,treasury.dat,"(786, 16)",0.08,0.14,SVR,0
0.06369350071156195,0.08553063313924542,0.09782978139276444,0.0,0.003139620311569998,0.003343434748510716,treasury.dat,"(786, 16)",0.1,0.14,SVR,0
0.00011336241553985385,0.00011336241556428688,0.00012528641371019732,0.0,0.00025946641540187053,0.0002594664160785976,treasury.dat,"(786, 16)",0.0,0.14,KernelRidge,0
0.009312873027863178,0.000633808012135137,0.002909986395653969,0.0,0.005188512526510183,0.00041735093466873627,treasury.dat,"(786, 16)",0.06,0.14,MLPRegressor,0
0.018956794258378852,0.002028313095503048,0.007990201117480292,0.0,0.0064154693991821336,0.001988529161181175,treasury.dat,"(786, 16)",0.08,0.14,MLPRegressor,0
0.0029987907923025962,0.00023728088753285364,0.0013673743596412783,0.0,6.751954684581001e-05,6.891951563221861e-05,treasury.dat,"(786, 16)",0.02,0.14,KernelRidge,0
0.00974544449539877,0.00021500498543278916,0.0003033886719448963,0.0,0.0005329631531079315,0.00021505454738546189,treasury.dat,"(786, 16)",0.04,0.14,KernelRidge,0
0.01368841265733661,8.801759865819858e-05,0.00013254456922981632,0.0,0.0005427691231549791,8.734736649980494e-05,treasury.dat,"(786, 16)",0.06,0.14,KernelRidge,0
0.00975295869829533,0.035243127847020245,0.02624855315566865,0.02,0.009752958698295329,0.00975295869829533,compactiv.dat,"(6144, 22)",0.0,0.14,Lasso,0
0.014762237133337805,0.0021262118851723957,0.007883592906360025,0.01999999999999999,0.004568188878651278,0.001121912217867108,treasury.dat,"(786, 16)",0.1,0.14,MLPRegressor,0
0.024313884341055157,0.0002474799239972471,0.00024330255361049136,0.039999999999999994,0.000947279205661603,0.0002174116775787193,treasury.dat,"(786, 16)",0.08,0.14,KernelRidge,0
0.011985838418058474,0.024152705549693863,0.018480512904669403,0.02,0.012207874945472324,0.010159170590804434,compactiv.dat,"(6144, 22)",0.02,0.14,Lasso,0
0.014559109939184852,0.03283314156881748,0.021249109752842388,0.019999999999999997,0.014857231213375021,0.008878521595149215,compactiv.dat,"(6144, 22)",0.04,0.14,Lasso,0
0.015248099861352659,0.029575151692109752,0.02823662119686088,0.0,0.020534805964140892,0.009267329211839887,compactiv.dat,"(6144, 22)",0.06,0.14,Lasso,0
0.023043571847734156,0.00017152861449344303,0.00017152861449295064,0.04000000000000001,0.001280276574537235,0.00012119982776888832,treasury.dat,"(786, 16)",0.1,0.14,KernelRidge,0
0.01966769348479827,0.032011795611478995,0.019277580854381485,0.0,0.024396727225611307,0.008391503197934148,compactiv.dat,"(6144, 22)",0.08,0.14,Lasso,0
0.023760544685844612,0.02997501725185338,0.030254895928087288,0.0,0.03207358352520781,0.00944152996008154,compactiv.dat,"(6144, 22)",0.1,0.14,Lasso,0
0.010241916192297348,0.032644304798218636,0.028230575667717434,0.02,0.010241916192297352,0.01024191619229735,compactiv.dat,"(6144, 22)",0.0,0.14,ElasticNet,0
0.012740601096431782,0.0277175412139688,0.017956580564569398,0.019999999999999997,0.013477197824434843,0.00839822929068075,compactiv.dat,"(6144, 22)",0.04,0.14,ElasticNet,0
0.009816749565826571,0.028169661266749912,0.016024034260388707,0.02,0.012051082089799967,0.010307891022975205,compactiv.dat,"(6144, 22)",0.02,0.14,ElasticNet,0
0.008949138904243589,0.017339848051673733,0.022956049792940157,0.02,0.009032171233257318,0.009032171233257337,compactiv.dat,"(6144, 22)",0.0,0.14,Ridge,0
0.01960487296417977,0.036859289073472364,0.03539227870831016,0.0,0.021460284498450312,0.00960777809628957,compactiv.dat,"(6144, 22)",0.06,0.14,ElasticNet,0
0.010953177455106248,0.030985873408643286,0.028601363866297923,0.02,0.01102316047343541,0.009184024014223215,compactiv.dat,"(6144, 22)",0.02,0.14,Ridge,0
0.014632936617642341,0.02763621116415876,0.025883042330594283,0.0,0.02142225520288544,0.010374998158639683,compactiv.dat,"(6144, 22)",0.06,0.14,Ridge,0
0.013186325329083846,0.030597501457650784,0.029605961894345712,0.019999999999999997,0.014213602979865231,0.0088149117095679,compactiv.dat,"(6144, 22)",0.04,0.14,Ridge,0
0.021912550589762932,0.03504146094583073,0.03377154278987868,0.0,0.026914576194646274,0.010082054489298786,compactiv.dat,"(6144, 22)",0.08,0.14,ElasticNet,0
0.022044238555897874,0.03267503376266566,0.031057293471307982,0.0,0.024535395776117477,0.008714744789768006,compactiv.dat,"(6144, 22)",0.08,0.14,Ridge,0
0.02358903384679196,0.028950664515651828,0.027902086812847806,0.0,0.029010749551310503,0.009414002385264622,compactiv.dat,"(6144, 22)",0.1,0.14,Ridge,0
0.023757987196738738,0.03135120123268706,0.03077141640186587,0.0,0.032961986251503594,0.010580020043899959,compactiv.dat,"(6144, 22)",0.1,0.14,ElasticNet,0
0.018614181994247303,0.025932524227945477,0.025612245254720806,0.04,0.01771852068652282,0.01772693172672507,compactiv.dat,"(6144, 22)",0.0,0.14,HuberRegressor,0
0.028535799786824134,0.032487442055873714,0.03200400461115572,0.0,0.019978943480026573,0.01951474707049989,compactiv.dat,"(6144, 22)",0.06,0.14,HuberRegressor,0
0.01594255053743867,0.03410780538943031,0.03222670794791202,0.02,0.018146680654476218,0.018163750693875068,compactiv.dat,"(6144, 22)",0.02,0.14,HuberRegressor,0
0.022627565228599256,0.03427063756797777,0.03329165398526028,0.019999999999999997,0.01869064637094757,0.018163750693875068,compactiv.dat,"(6144, 22)",0.04,0.14,HuberRegressor,0
0.033044395864668716,0.037501331093911405,0.03722255939857642,0.0,0.01972137677137015,0.018714680902504447,compactiv.dat,"(6144, 22)",0.08,0.14,HuberRegressor,0
0.03290027726394282,0.036001426306384754,0.03588498155737752,0.0,0.009278767696615146,0.00923686766991343,compactiv.dat,"(6144, 22)",0.1,0.14,HuberRegressor,0
0.03426841858013207,0.03766744255688183,0.03766744257098082,0.12000000000000001,0.03596580815820595,0.032437321742207634,pole.dat,"(7500, 27)",0.02,0.14,KernelRidge,0
0.0382766051820451,0.037740337112079914,0.03774033712303435,0.1,0.0376176198462281,0.03253203714644282,pole.dat,"(7500, 27)",0.04,0.14,KernelRidge,0
0.0010176239307439125,0.021507702335586267,0.023444554057172065,0.04,0.0009433851941344841,0.0023431706654771806,compactiv.dat,"(6144, 22)",0.0,0.14,MLPRegressor,0
0.002371343319937817,0.0023713433199448563,0.0023692561589462374,0.0,0.00237134331990929,0.002371343319946608,ailerons.dat,"(7500, 41)",0.0,0.14,KernelRidge,0
0.0022685691547071865,0.002269778497139406,0.005410200917093912,0.0,0.002361160718107539,0.002361160718107536,compactiv.dat,"(6144, 22)",0.0,0.14,SVR,0
0.007499481050914111,0.0010423804238074478,0.03844121691695366,0.0,0.0028419073711190004,0.0012044468170305084,compactiv.dat,"(6144, 22)",0.02,0.14,MLPRegressor,0
0.0036198884346772876,0.002742130850679981,0.02819026269117748,0.0,0.0029118372212998344,0.0023108634317804814,compactiv.dat,"(6144, 22)",0.02,0.14,SVR,0
0.029051553357213548,0.029142052911792997,0.027555203627297378,0.0,0.0030007330004719933,0.002285794996167655,compactiv.dat,"(6144, 22)",0.06,0.14,SVR,0
0.00741018247047223,0.002691510455107457,0.024500168865452983,0.0,0.0030192999325790696,0.002362638576744258,compactiv.dat,"(6144, 22)",0.04,0.14,SVR,0
0.014466375538647483,0.03668619257293816,0.03415558210482573,0.019999999999999997,0.002566481646422938,0.0008585639027589931,compactiv.dat,"(6144, 22)",0.04,0.14,MLPRegressor,0
0.014923462924090365,0.035301963506095525,0.03275281201316408,0.0,0.00370329503296004,0.0009046600788902786,compactiv.dat,"(6144, 22)",0.06,0.14,MLPRegressor,0
0.02779320664456052,0.027672484321726237,0.02679143076953853,0.0,0.003371395755154412,0.002660592876003276,compactiv.dat,"(6144, 22)",0.08,0.14,SVR,0
0.02883395764649847,0.028572357877419744,0.027105059479765773,0.0,0.0028864127002530262,0.0026335335737430947,compactiv.dat,"(6144, 22)",0.1,0.14,SVR,0
0.049669126969396606,0.05049287122066414,0.05049287122083062,0.08000000000000002,0.03516634149552939,0.030560524097580536,pole.dat,"(7500, 27)",0.06,0.14,KernelRidge,0
0.052574885611614434,0.04869071704691595,0.048690717046600336,0.06000000000000001,0.038494429754146894,0.03280758599499403,pole.dat,"(7500, 27)",0.08,0.14,KernelRidge,0
0.016779951914890477,0.03254625418886322,0.027755112240098332,0.0,0.0018784023776840038,0.0009998962562249927,compactiv.dat,"(6144, 22)",0.08,0.14,MLPRegressor,0
0.0018238579464743517,0.001823857946474351,0.0019269580615895905,0.0,0.0018235212558992124,0.0018235212558992111,elevators.dat,"(7500, 19)",0.0,0.14,Lasso,0
0.003010745361748139,0.0019186432880267136,0.0021118124983110307,0.0,0.010467547260124407,0.0019166294528206046,elevators.dat,"(7500, 19)",0.02,0.14,Lasso,0
0.025765312933924357,0.040468991587382375,0.03775609642208329,0.0,0.002420620004349621,0.001014127213065653,compactiv.dat,"(6144, 22)",0.1,0.14,MLPRegressor,0
0.0051195998823504235,0.0017701080896541945,0.0019552960210935774,0.0,0.016764199639098292,0.0017717004710336734,elevators.dat,"(7500, 19)",0.04,0.14,Lasso,0
0.007923246010895571,0.002057121294455655,0.0022322479560028985,0.0,0.019509320596410636,0.002056202479116914,elevators.dat,"(7500, 19)",0.06,0.14,Lasso,0
0.011157759636147797,0.0019345465747980268,0.0020562053849005365,0.0,0.023768660809020313,0.0019299949069500218,elevators.dat,"(7500, 19)",0.08,0.14,Lasso,0
0.05420363796600455,0.04748370835450994,0.04748370835437762,0.04000000000000001,0.037286626317004565,0.031738017266825146,pole.dat,"(7500, 27)",0.1,0.14,KernelRidge,0
0.014345962580945,0.0019923180015548325,0.002047065400064032,0.0,0.024378483474274844,0.0019939276843463213,elevators.dat,"(7500, 19)",0.1,0.14,Lasso,0
0.0021803742991877155,0.002180374299187715,0.002439562803758057,0.0,0.002180374299187715,0.0021803742991877146,elevators.dat,"(7500, 19)",0.0,0.14,ElasticNet,0
0.003047235147680265,0.0019533802378944197,0.002212493507916782,0.0,0.004176960178815857,0.0019532383366648483,elevators.dat,"(7500, 19)",0.02,0.14,ElasticNet,0
0.005169877951488214,0.0017662976969545978,0.0018645223791090325,0.0,0.008466089821726249,0.0017733437120168206,elevators.dat,"(7500, 19)",0.04,0.14,ElasticNet,0
0.0018054756293219292,0.001805475629321954,0.0018751838637740548,0.0,0.0018054756293219034,0.0018054756293219337,elevators.dat,"(7500, 19)",0.0,0.14,Ridge,0
0.003104611183424408,0.0018078801512389552,0.0020738491335492823,0.0,0.004796478234408066,0.00180695856856986,elevators.dat,"(7500, 19)",0.02,0.14,Ridge,0
0.005146158833579031,0.0017349039412976257,0.001945303820333932,0.0,0.008450781395888335,0.0025688058053605313,elevators.dat,"(7500, 19)",0.04,0.14,Ridge,0
0.008321435276898903,0.002191742366352494,0.002851064082897441,0.0,0.011619782175052005,0.0031895878999357165,elevators.dat,"(7500, 19)",0.06,0.14,Ridge,0
0.011251267238420305,0.0017435087633087978,0.0018266171210266186,0.0,0.015839211863796544,0.002432410053697648,elevators.dat,"(7500, 19)",0.08,0.14,Ridge,0
0.015117693683564871,0.0019280311312850548,0.0019460134878855537,0.0,0.016598208258246656,0.00249456147611266,elevators.dat,"(7500, 19)",0.1,0.14,Ridge,0
0.008221157419602571,0.0019997527890608033,0.002177413167704703,0.0,0.012732200744306234,0.0031669550391995246,elevators.dat,"(7500, 19)",0.06,0.14,ElasticNet,0
0.011821312592655384,0.0022218543394694396,0.0023282240512925447,0.0,0.016117775389807708,0.002222151083924669,elevators.dat,"(7500, 19)",0.08,0.14,ElasticNet,0
0.01436969837780476,0.0018090447114483181,0.0018781329752640054,0.0,0.01580109789217232,0.0018051907641668415,elevators.dat,"(7500, 19)",0.1,0.14,ElasticNet,0
0.0016883397237481598,0.0016861163489395822,0.001851118488126543,0.0,0.0016888826438416309,0.0016855823115091003,elevators.dat,"(7500, 19)",0.0,0.14,HuberRegressor,0
0.001944708824690468,0.001961896746775435,0.002147112618342299,0.0,0.0019832051756808657,0.0019502641291211512,elevators.dat,"(7500, 19)",0.02,0.14,HuberRegressor,0
0.0019473770360236866,0.0019918188765079303,0.0021410542861078274,0.0,0.002301046185280182,0.0019886627994556037,elevators.dat,"(7500, 19)",0.06,0.14,HuberRegressor,0
0.002388630236749143,0.0024132954687566296,0.0025682089248642275,0.0,0.002461054936781209,0.002404998023687435,elevators.dat,"(7500, 19)",0.04,0.14,HuberRegressor,0
0.0041212491298662935,0.0021877883048730443,0.0021686786670082852,0.0,0.0023171717449636535,0.002187788304846663,ailerons.dat,"(7500, 41)",0.02,0.14,KernelRidge,0
0.0021037601326446445,0.0021228774377813546,0.0022617707765720807,0.0,0.0025365402919785432,0.002120288055253652,elevators.dat,"(7500, 19)",0.08,0.14,HuberRegressor,0
0.00698840011869841,0.0023636551474865925,0.0024119763945659174,0.0,0.002465706490342316,0.0023636551474669966,ailerons.dat,"(7500, 41)",0.04,0.14,KernelRidge,0
0.00192602385623973,0.0019201676041019071,0.001970238235378669,0.0,0.0026734381075854707,0.0019188959781671548,elevators.dat,"(7500, 19)",0.1,0.14,HuberRegressor,0
0.0007337391165001785,0.0007337391159549547,0.0007452436439715283,0.0,0.0007337391166401362,0.0007337391164539153,compactiv.dat,"(6144, 22)",0.0,0.14,KernelRidge,0
0.0018547518047510338,0.0018543700422823423,0.005544117891636132,0.0,0.0018512058851394278,0.0018522849848675274,elevators.dat,"(7500, 19)",0.0,0.14,SVR,0
0.01083869825429457,0.0025207296457627746,0.0023926366896617336,0.0,0.0024571124010298907,0.0022654151357343003,ailerons.dat,"(7500, 41)",0.06,0.14,KernelRidge,0
0.0016823971821153562,0.0028950739105326234,0.00479084720580437,0.04,0.0015144381313892386,0.0018903635604080283,elevators.dat,"(7500, 19)",0.0,0.14,MLPRegressor,0
0.002984014630189524,0.0021841244048094286,0.005963649415554032,0.0,0.0019730094488728273,0.0019725628049498704,elevators.dat,"(7500, 19)",0.02,0.14,SVR,0
0.0056989335279841275,0.0025249170980234073,0.004658419193733971,0.02,0.0029029704569959415,0.0020337913545739857,elevators.dat,"(7500, 19)",0.02,0.14,MLPRegressor,0
0.003537346866255061,0.0019532410521575544,0.0051064831526218815,0.0,0.0019533222121764647,0.0018900624648389612,elevators.dat,"(7500, 19)",0.04,0.14,SVR,0
0.004191104434043042,0.0018968774615646905,0.005015591031863417,0.0,0.001852547396161483,0.001797466878639214,elevators.dat,"(7500, 19)",0.06,0.14,SVR,0
0.004893428837923907,0.0021629915625861634,0.004542782764661053,0.0,0.002032158664232119,0.0019385900909179216,elevators.dat,"(7500, 19)",0.08,0.14,SVR,0
0.004657963919635408,0.0023488332176129713,0.0055611144063961,0.0,0.0026596492261544294,0.0020291127801837358,elevators.dat,"(7500, 19)",0.04,0.14,MLPRegressor,0
0.009576171574062297,0.0017522922543826015,0.004676921343703253,0.0,0.004339963314762792,0.0018391165639571512,elevators.dat,"(7500, 19)",0.06,0.14,MLPRegressor,0
0.004895119854712629,0.0017554499350280277,0.003125985037619795,0.0,0.0016784677802897238,0.0017724085282929234,elevators.dat,"(7500, 19)",0.1,0.14,SVR,0
0.013127650525166859,0.0036415130130576638,0.003425838671183629,0.039999999999999994,0.004749105876938788,0.0018332977144912045,elevators.dat,"(7500, 19)",0.08,0.14,MLPRegressor,0
0.03220629007821986,0.045721528154684825,0.045721528154684825,0.14,0.032206290078219846,0.032206290078219846,ANACALT.dat,"(3039, 8)",0.0,0.14,Lasso,0
0.035754751116738606,0.049570300610655316,0.04957030061065534,0.12000000000000001,0.03529814220324696,0.035092304166892005,ANACALT.dat,"(3039, 8)",0.02,0.14,Lasso,0
0.033562948710318355,0.039084501711657615,0.039084501711657615,0.1,0.033935205474677085,0.03149797784421354,ANACALT.dat,"(3039, 8)",0.04,0.14,Lasso,0
0.03586892178894776,0.03803754610452942,0.038037546104529425,0.08000000000000002,0.03557498497800876,0.032251875491472494,ANACALT.dat,"(3039, 8)",0.06,0.14,Lasso,0
0.04017601903224575,0.035923325184507894,0.03592332518450789,0.06000000000000001,0.03912402533552171,0.03315176413577489,ANACALT.dat,"(3039, 8)",0.08,0.14,Lasso,0
0.04272622791011571,0.03450139496172139,0.03450139496172139,0.04000000000000001,0.04126759016756606,0.03272123508920409,ANACALT.dat,"(3039, 8)",0.1,0.14,Lasso,0
0.029691538585320306,0.04116660398462393,0.041166603984623955,0.14,0.029691538585320313,0.029691538585320306,ANACALT.dat,"(3039, 8)",0.0,0.14,ElasticNet,0
0.032213895736941604,0.04073723482416505,0.04073723482416507,0.12000000000000001,0.03221080205343616,0.03166568834297065,ANACALT.dat,"(3039, 8)",0.02,0.14,ElasticNet,0
0.036978672180523676,0.04915643816792228,0.0491564381679223,0.1,0.037196238489559885,0.03534166769921567,ANACALT.dat,"(3039, 8)",0.04,0.14,ElasticNet,0
0.039968210246771274,0.04963313251341356,0.049633132513413565,0.08000000000000002,0.04012364090378689,0.03673831503336091,ANACALT.dat,"(3039, 8)",0.06,0.14,ElasticNet,0
0.038477420061321314,0.03876079654934861,0.03876079654934859,0.06000000000000001,0.03690924219257959,0.032188692909225554,ANACALT.dat,"(3039, 8)",0.08,0.14,ElasticNet,0
0.04102739702726468,0.035387243203386855,0.035387243203386855,0.04000000000000001,0.03807481240917806,0.031737318125590504,ANACALT.dat,"(3039, 8)",0.1,0.14,ElasticNet,0
0.03410938337975731,0.050229590255918964,0.05022959025591898,0.14,0.03410938337975731,0.03410938337975731,ANACALT.dat,"(3039, 8)",0.0,0.14,Ridge,0
0.03420059847295513,0.04584897530654284,0.04584897530654285,0.12000000000000001,0.03410615207712746,0.03355153197006995,ANACALT.dat,"(3039, 8)",0.02,0.14,Ridge,0
0.03592287016262094,0.04215027536987693,0.042150275369876894,0.1,0.03598322679359044,0.03405600375952881,ANACALT.dat,"(3039, 8)",0.04,0.14,Ridge,0
0.03660871648835083,0.04481837511107831,0.044818375111078376,0.08000000000000002,0.036533621423063496,0.03394490983676823,ANACALT.dat,"(3039, 8)",0.06,0.14,Ridge,0
0.0424179174026934,0.04422926301026007,0.04422926301026,0.06000000000000001,0.04049754609371892,0.036227204910157074,ANACALT.dat,"(3039, 8)",0.08,0.14,Ridge,0
0.040359400661466656,0.032828679601570446,0.03282867960157046,0.04000000000000001,0.039618943478697835,0.03143869501707517,ANACALT.dat,"(3039, 8)",0.1,0.14,Ridge,0
0.03626004812996373,0.05453046839860524,0.0628859058882933,0.1,0.03626004812996398,0.03626004812996366,ANACALT.dat,"(3039, 8)",0.0,0.14,HuberRegressor,0
0.014660128483870537,0.001862775062854075,0.007513247662658003,0.0,0.004389221817756865,0.0019263779377314183,elevators.dat,"(7500, 19)",0.1,0.14,MLPRegressor,0
0.004324143527098073,0.0008272574709225967,0.017013204274078184,0.0,0.0030858179030289054,0.0006304224134893534,compactiv.dat,"(6144, 22)",0.02,0.14,KernelRidge,0
0.04384018687113608,0.06642253942952878,0.06642253942953116,0.1,0.04193830235116108,0.04458757296374025,ANACALT.dat,"(3039, 8)",0.04,0.14,HuberRegressor,0
0.04235864115559712,0.0612181990522092,0.07128985204427209,0.08,0.0415561270031407,0.04259629675318689,ANACALT.dat,"(3039, 8)",0.02,0.14,HuberRegressor,0
0.041635627819937536,0.06120176233102997,0.06120176233102992,0.08000000000000002,0.038834879482457875,0.04259629675318689,ANACALT.dat,"(3039, 8)",0.06,0.14,HuberRegressor,0
0.04857508242254483,0.06573534805154364,0.06573534805154109,0.06000000000000001,0.04471791270856991,0.05009738955016876,ANACALT.dat,"(3039, 8)",0.08,0.14,HuberRegressor,0
0.04474814627268131,0.05716494888619624,0.057164948886196706,0.04000000000000001,0.04132185573891924,0.04686286007644496,ANACALT.dat,"(3039, 8)",0.1,0.14,HuberRegressor,0
0.014368488196651595,0.002310490203765817,0.0023445292989292877,0.0,0.003437754856642628,0.0023104902037697143,ailerons.dat,"(7500, 41)",0.08,0.14,KernelRidge,0
0.01864698399652525,0.0023165859416458693,0.0023315435029992873,0.0,0.0024622583263044246,0.002315411237279205,ailerons.dat,"(7500, 41)",0.1,0.14,KernelRidge,0
0.032328108060094216,0.03590626520466723,0.05381473639698057,0.04,0.03072460606020112,0.010434026412272406,ANACALT.dat,"(3039, 8)",0.0,0.14,MLPRegressor,0
0.023167760439277048,0.037763883990972504,0.04602306005073578,0.06,0.026699762049702046,0.011755658228673355,ANACALT.dat,"(3039, 8)",0.02,0.14,MLPRegressor,0
0.03282777934765591,0.05165290689981269,0.05335037145959697,0.1,0.03697050043477413,0.027040582300409132,ANACALT.dat,"(3039, 8)",0.04,0.14,MLPRegressor,0
0.022703677248894022,0.028083450466485704,0.025183876274317816,0.0,0.023330735139126032,0.008983558068976036,ANACALT.dat,"(3039, 8)",0.06,0.14,MLPRegressor,0
0.006595964290506979,0.007308856801389383,0.014538468694374754,0.02,0.006606915693002031,0.006608318794649528,ANACALT.dat,"(3039, 8)",0.0,0.14,SVR,0
0.006498814768511209,0.006828479501478646,0.01166432013315818,0.0,0.007928305390183403,0.006836611569169023,ANACALT.dat,"(3039, 8)",0.02,0.14,SVR,0
0.005501794262609332,0.0060841231549010775,0.010828938257679397,0.0,0.009132270118099034,0.008289844946770583,ANACALT.dat,"(3039, 8)",0.04,0.14,SVR,0
0.016674314634941925,0.04230294475366401,0.035265278683525345,0.0,0.004610903627453383,0.0008668968222283094,compactiv.dat,"(6144, 22)",0.04,0.14,KernelRidge,0
0.006860097330076077,0.0065795569030797215,0.008872992122584415,0.020000000000000004,0.010589628036137704,0.008718945224951022,ANACALT.dat,"(3039, 8)",0.06,0.14,SVR,0
0.014735939986336054,0.02764319419319993,0.011501272445020326,0.0,0.0032639535115359785,0.000669503040814184,compactiv.dat,"(6144, 22)",0.08,0.14,KernelRidge,0
0.00832416944375182,0.006761620223978938,0.010457557952435914,0.0,0.015579395806762342,0.009972587387593237,ANACALT.dat,"(3039, 8)",0.08,0.14,SVR,0
0.00860739420449351,0.007836420652643124,0.00950796912267393,0.01999999999999999,0.017272245530295955,0.009972587387593237,ANACALT.dat,"(3039, 8)",0.1,0.14,SVR,0
0.021574388963859954,0.03144992918205997,0.030794132380138315,0.0,0.0036483944272561993,0.000658940487235495,compactiv.dat,"(6144, 22)",0.1,0.14,KernelRidge,0
0.03435920977815182,0.016026861171345455,0.04155895252601794,0.039999999999999994,0.0199653250886162,0.032117971334007435,ANACALT.dat,"(3039, 8)",0.08,0.14,MLPRegressor,0
0.019269631248907085,0.01981860690919167,0.02044336973797238,0.08,0.019259066662925785,0.019259066662925785,california.dat,"(7500, 9)",0.0,0.14,Lasso,0
0.02158123979105317,0.021524875907292653,0.022000118210859752,0.08,0.023103423459265648,0.020833634641555552,california.dat,"(7500, 9)",0.02,0.14,Lasso,0
0.013009984088998982,0.02788608140261764,0.026119208461016098,0.0,0.0041395291500066125,0.000913471675830507,compactiv.dat,"(6144, 22)",0.06,0.14,KernelRidge,0
0.026665267579963577,0.0228255695859001,0.0230742597974838,0.07999999999999999,0.028753626992689154,0.02166513138276268,california.dat,"(7500, 9)",0.04,0.14,Lasso,0
0.028550549868764964,0.022123608397260335,0.02212360839726032,0.08000000000000002,0.03337436341028122,0.021032400911229873,california.dat,"(7500, 9)",0.06,0.14,Lasso,0
0.030542934959889946,0.021944250272980772,0.021944250272980782,0.06000000000000001,0.03685758089826205,0.02103219470981375,california.dat,"(7500, 9)",0.08,0.14,Lasso,0
0.02051709875893786,0.021620452859401704,0.022367728747543968,0.08,0.020517098758937858,0.02051709875893786,california.dat,"(7500, 9)",0.0,0.14,ElasticNet,0
0.03456758762990071,0.021180994635162747,0.02118099463516275,0.04000000000000001,0.045028950393115594,0.020516647204373475,california.dat,"(7500, 9)",0.1,0.14,Lasso,0
0.02384483241610781,0.019394302953358394,0.0195939032174816,0.07999999999999999,0.02621074907823321,0.019001784080630326,california.dat,"(7500, 9)",0.04,0.14,ElasticNet,0
0.033114453451376515,0.027220900593014245,0.04473870789172512,0.04000000000000001,0.022965027698580807,0.024598092909533673,ANACALT.dat,"(3039, 8)",0.1,0.14,MLPRegressor,0
0.023202978546992374,0.023911394766995293,0.0243932090567778,0.08,0.025215200103613816,0.022866122678644577,california.dat,"(7500, 9)",0.02,0.14,ElasticNet,0
0.029718157095395832,0.02322576215065021,0.02322576215065021,0.08000000000000002,0.03472871753335144,0.022624488004529455,california.dat,"(7500, 9)",0.06,0.14,ElasticNet,0
0.034175022484640626,0.023101441476017864,0.023101441476017864,0.04000000000000001,0.044216671071103,0.022612848702189676,california.dat,"(7500, 9)",0.1,0.14,ElasticNet,0
0.03166912997899143,0.021267673423213528,0.021267673423213538,0.06000000000000001,0.04169047890700969,0.020342358158423415,california.dat,"(7500, 9)",0.08,0.14,ElasticNet,0
0.018749855446205492,0.019409945300061227,0.019995807615920968,0.08,0.018749855446205502,0.018749855446205495,california.dat,"(7500, 9)",0.0,0.14,Ridge,0
0.020817363824049608,0.02011396091591167,0.020643940475301818,0.08,0.02206564632159145,0.019447761447781237,california.dat,"(7500, 9)",0.02,0.14,Ridge,0
0.02878337633658662,0.021505127483482142,0.021505127483482114,0.08000000000000002,0.0367511625105657,0.021393932129806552,california.dat,"(7500, 9)",0.06,0.14,Ridge,0
0.024092426324656937,0.020019649486610114,0.02027687850777334,0.07999999999999999,0.028256123883347792,0.019594459839914882,california.dat,"(7500, 9)",0.04,0.14,Ridge,0
0.031851297657996006,0.020886774648231556,0.020886774648231556,0.06000000000000001,0.036778146565669724,0.02036348090863613,california.dat,"(7500, 9)",0.08,0.14,Ridge,0
0.0328999966452435,0.021613158534838115,0.02161315853483811,0.04000000000000001,0.04365431982890229,0.02116171314903,california.dat,"(7500, 9)",0.1,0.14,Ridge,0
0.007950462520028536,0.007950436151492202,0.02459967091419198,0.0,0.003107613398813018,0.0031076133993888813,ANACALT.dat,"(3039, 8)",0.0,0.14,KernelRidge,0
0.018780577662694285,0.01953056998383228,0.02002154277611097,0.08,0.018780577603690275,0.018780577663837443,california.dat,"(7500, 9)",0.0,0.14,HuberRegressor,0
0.02344079551715422,0.023242618129872807,0.023388632778610634,0.07999999999999999,0.024903515002697194,0.02314166070063432,california.dat,"(7500, 9)",0.04,0.14,HuberRegressor,0
0.023988247411660755,0.02457966363798808,0.024967609806050926,0.08,0.024221239412237888,0.02381792498357593,california.dat,"(7500, 9)",0.02,0.14,HuberRegressor,0
0.005447136720928068,0.0022293397705398428,0.0054991043505550966,0.0,0.014165895777205185,0.007286345544160767,ANACALT.dat,"(3039, 8)",0.02,0.14,KernelRidge,0
0.008110535669697494,0.0022740006683656835,0.004213857048256495,0.0,0.01557147820198867,0.006823121797167045,ANACALT.dat,"(3039, 8)",0.04,0.14,KernelRidge,0
0.0224868509901177,0.022260109326901242,0.02226343709891978,0.08000000000000002,0.02457654312110639,0.021501801531327108,california.dat,"(7500, 9)",0.06,0.14,HuberRegressor,0
0.009767773485346196,0.005913128554106421,0.011692532427514887,0.020000000000000004,0.016740378632806335,0.0019542509140930055,ANACALT.dat,"(3039, 8)",0.06,0.14,KernelRidge,0
0.011973381243041219,0.004439033277469907,0.007120434962216568,0.020000000000000004,0.015159716172849681,0.0014203767370856984,ANACALT.dat,"(3039, 8)",0.08,0.14,KernelRidge,0
0.015852006951932597,0.00546170782113582,0.007182307523544576,0.01999999999999999,0.019664706204525418,0.0013044104765166696,ANACALT.dat,"(3039, 8)",0.1,0.14,KernelRidge,0
0.02562755653860537,0.02392422434180016,0.023924223720045365,0.04000000000000001,0.02754658934461284,0.023514031277809048,california.dat,"(7500, 9)",0.1,0.14,HuberRegressor,0
0.021763477706426816,0.020442198515758965,0.020442201643181033,0.06000000000000001,0.023395127711375457,0.020009109653261314,california.dat,"(7500, 9)",0.08,0.14,HuberRegressor,0
0.0012747811255950988,0.0012747811268059744,0.0015672091919000917,0.0,0.0012747811248580265,0.0012747811255939675,elevators.dat,"(7500, 19)",0.0,0.14,KernelRidge,0
0.020246867799930054,0.020797942549238797,0.02403583955510763,0.02,0.02172813408085808,0.02019551742815824,california.dat,"(7500, 9)",0.0,0.14,MLPRegressor,0
0.0158767938694389,0.015665560042868933,0.016102297475877613,0.060000000000000005,0.014265142386871559,0.014129315903130144,california.dat,"(7500, 9)",0.04,0.14,SVR,0
0.019280796037047025,0.019347726508878903,0.02117164435292578,0.06,0.018627638567033845,0.018915577165030412,california.dat,"(7500, 9)",0.02,0.14,MLPRegressor,0
0.022929137439865542,0.019009867700479972,0.022257497086708194,0.060000000000000005,0.01944033147875886,0.018277459118173543,california.dat,"(7500, 9)",0.04,0.14,MLPRegressor,0
0.015784095803380967,0.015951961453613214,0.0163059270485261,0.06,0.015786199486127243,0.015784339177227085,california.dat,"(7500, 9)",0.0,0.14,SVR,0
0.027032425638793815,0.018092245632795493,0.01904883394409011,0.020000000000000004,0.02166960017660352,0.018283940546483662,california.dat,"(7500, 9)",0.06,0.14,MLPRegressor,0
0.01516086710240702,0.015376777450833993,0.016258210370155624,0.06,0.014907852154198273,0.014765289851985098,california.dat,"(7500, 9)",0.02,0.14,SVR,0
0.0302706592570318,0.018450114381930564,0.019734634142641882,0.020000000000000004,0.02217572389545157,0.016903691882045397,california.dat,"(7500, 9)",0.08,0.14,MLPRegressor,0
0.019873610729295457,0.01683351948909643,0.016416642820564903,0.06,0.01426197065211903,0.014009007178428106,california.dat,"(7500, 9)",0.06,0.14,SVR,0
0.008197595872169889,0.008387383169579446,0.009408628717611224,0.02,0.008197595872169887,0.008197595872169889,house.dat,"(7500, 17)",0.0,0.14,Lasso,0
0.03260217193570548,0.02176658497854334,0.018720362377666777,0.04000000000000001,0.018321706857169582,0.019162899652265,california.dat,"(7500, 9)",0.1,0.14,MLPRegressor,0
0.008631764165285591,0.006598751508928783,0.0071403245651930685,0.019999999999999997,0.010499896536386333,0.006542486653204913,house.dat,"(7500, 17)",0.04,0.14,Lasso,0
0.007730715593001572,0.007511651188702018,0.00813329480796124,0.02,0.009229840273103711,0.007433494976270986,house.dat,"(7500, 17)",0.02,0.14,Lasso,0
0.01094284764238624,0.006546272826959062,0.006934291294397782,0.020000000000000004,0.014287068903282565,0.006598378721062434,house.dat,"(7500, 17)",0.06,0.14,Lasso,0
0.015010410941416684,0.007931644979514091,0.008313781725093356,0.020000000000000004,0.017033160024355096,0.007794596840831299,house.dat,"(7500, 17)",0.08,0.14,Lasso,0
0.0036753791646579118,0.0014338163613185505,0.0021390199987664266,0.0,0.0032072075118177138,0.001888424908846294,elevators.dat,"(7500, 19)",0.02,0.14,KernelRidge,0
0.009493441903931133,0.00980426830356876,0.01077593187838184,0.02,0.009493441903931135,0.009493441903931133,house.dat,"(7500, 17)",0.0,0.14,ElasticNet,0
0.023979766181277697,0.02043415273591973,0.0204272777918934,0.06000000000000001,0.016934174685610374,0.016649432554112525,california.dat,"(7500, 9)",0.08,0.14,SVR,0
0.01824448796005927,0.007581111102541366,0.0077724605480661586,0.01999999999999999,0.019977505499775727,0.0073848551075799814,house.dat,"(7500, 17)",0.1,0.14,Lasso,0
0.010130801829792167,0.01024036289877506,0.011121219654996314,0.02,0.01091045610417404,0.009874162161852077,house.dat,"(7500, 17)",0.02,0.14,ElasticNet,0
0.009685867182327123,0.008048803983639843,0.008587143364235767,0.019999999999999997,0.010352008062655193,0.007805281502900561,house.dat,"(7500, 17)",0.04,0.14,ElasticNet,0
0.008120269142952918,0.00858736573774518,0.00929399545561202,0.04,0.00812026914295292,0.008120269142952921,house.dat,"(7500, 17)",0.0,0.14,Ridge,0
0.009747992926173177,0.009555693855562111,0.009949841481630419,0.039999999999999994,0.010425843837124527,0.009223884842130034,house.dat,"(7500, 17)",0.02,0.14,Ridge,0
0.01136259461762958,0.006930425118949149,0.007280485044261943,0.020000000000000004,0.014188026655641993,0.006888524107180979,house.dat,"(7500, 17)",0.06,0.14,ElasticNet,0
0.00975367191571035,0.008186617395469222,0.008773701253884231,0.04,0.012213304847352419,0.007721703140720976,house.dat,"(7500, 17)",0.04,0.14,Ridge,0
0.011931907764243254,0.007840774806545533,0.008295625863182384,0.04000000000000001,0.014548850149682319,0.007382122792203796,house.dat,"(7500, 17)",0.06,0.14,Ridge,0
0.005734931533053808,0.0012303287376878801,0.001597200279412593,0.0,0.0017084775670725542,0.001230328737673293,elevators.dat,"(7500, 19)",0.04,0.14,KernelRidge,0
0.014479612017839668,0.006965554432076239,0.0071260126622847,0.039999999999999994,0.017661802838552565,0.006622136780739363,house.dat,"(7500, 17)",0.08,0.14,Ridge,0
0.02032847860623052,0.009563223128222243,0.009563223128222258,0.04000000000000001,0.01823111043056904,0.008931906851097411,house.dat,"(7500, 17)",0.1,0.14,Ridge,0
0.014610999614350594,0.008322849867405138,0.008680274065019289,0.020000000000000004,0.015245856208276372,0.00810049166063834,house.dat,"(7500, 17)",0.08,0.14,ElasticNet,0
0.01791109636164857,0.008315643012444487,0.00849319403864923,0.01999999999999999,0.017819728332638944,0.00810049166063834,house.dat,"(7500, 17)",0.1,0.14,ElasticNet,0
0.02272369250769908,0.018510118006441475,0.018508596031776795,0.04000000000000001,0.015151313315471964,0.015028165332773478,california.dat,"(7500, 9)",0.1,0.14,SVR,0
0.012607199931590068,0.0013152540320508826,0.0015999898452110036,0.0,0.002123078999713677,0.0013152540320401879,elevators.dat,"(7500, 19)",0.08,0.14,KernelRidge,0
0.007658439104505739,0.007951997500847702,0.008331580004839904,0.04,0.007567013817784038,0.0075670267987601745,house.dat,"(7500, 17)",0.0,0.14,HuberRegressor,0
0.00828287568144513,0.008338564351088682,0.008428019436345028,0.04000000000000001,0.015454807086545438,0.008160626738472706,house.dat,"(7500, 17)",0.06,0.14,HuberRegressor,0
0.009945440983884052,0.00130230055114053,0.0017152866288534492,0.0,0.002235547624799425,0.0013023005511414094,elevators.dat,"(7500, 19)",0.06,0.14,KernelRidge,0
0.007575165330597864,0.007911391286972486,0.00818783294785507,0.039999999999999994,0.007606140310710655,0.0075670267987601745,house.dat,"(7500, 17)",0.02,0.14,HuberRegressor,0
0.007796845220807027,0.008178770403599076,0.00840790839006412,0.04,0.010406514924268253,0.00788321994721721,house.dat,"(7500, 17)",0.04,0.14,HuberRegressor,0
0.009745587087989392,0.01010814943616708,0.010355857327731676,0.039999999999999994,0.0165049407735039,0.009794542407910877,house.dat,"(7500, 17)",0.08,0.14,HuberRegressor,0
0.007112058801123214,0.007509815424036105,0.007509812190971246,0.04000000000000001,0.012947752008055468,0.007241494506215232,house.dat,"(7500, 17)",0.1,0.14,HuberRegressor,0
0.016290062735779567,0.0015741271095492445,0.0018574451563371766,0.0,0.002504668283144415,0.001571795770905886,elevators.dat,"(7500, 19)",0.1,0.14,KernelRidge,0
0.007157498254893112,0.007485101918669822,0.011239302825098387,0.02,0.0071553348746934585,0.00715631641806798,house.dat,"(7500, 17)",0.0,0.14,SVR,0
0.00748544542221786,0.007085554037526707,0.008597277472155985,0.02,0.006732738663948527,0.006550849087513621,house.dat,"(7500, 17)",0.0,0.14,MLPRegressor,0
0.007844396399849345,0.007518397416243539,0.008335639068528912,0.02,0.006492364440455266,0.006301132046348345,house.dat,"(7500, 17)",0.02,0.14,MLPRegressor,0
0.011149269875251453,0.00840577775871314,0.010062255948378831,0.019999999999999997,0.008503924128859983,0.007293689528424546,house.dat,"(7500, 17)",0.04,0.14,MLPRegressor,0
0.011444266319596115,0.006897850659030333,0.008539909657588919,0.020000000000000004,0.006073706846965044,0.006424375745000788,house.dat,"(7500, 17)",0.06,0.14,MLPRegressor,0
0.009615397393453873,0.008156872411618775,0.009263302236609552,0.02,0.006839547393764979,0.006842600724951821,house.dat,"(7500, 17)",0.02,0.14,SVR,0
0.011648897772964932,0.009267314595787338,0.010520073217512102,0.020000000000000004,0.007805766334993638,0.007655424798973398,house.dat,"(7500, 17)",0.06,0.14,SVR,0
0.010349224901426972,0.008218580705224486,0.008894128316772072,0.019999999999999997,0.007951356819353295,0.007798730541703655,house.dat,"(7500, 17)",0.04,0.14,SVR,0
0.014253323347483568,0.006810727421935169,0.006761653763416319,0.020000000000000004,0.005393588049779945,0.0059597029375966105,house.dat,"(7500, 17)",0.08,0.14,MLPRegressor,0
0.011780880393942771,0.008945443677452194,0.009914230263105141,0.020000000000000004,0.007770978465657012,0.007474821355171561,house.dat,"(7500, 17)",0.08,0.14,SVR,0
0.0003843330592250228,0.00038433305922502386,0.00038677428616786083,0.0,0.0003843330592250241,0.00038433305922502353,wizmir.dat,"(1095, 10)",0.0,0.14,Lasso,0
0.001853693576681523,0.00043768296617410654,0.00045756035249760904,0.0,0.0022767521297402294,0.0004385177386215851,wizmir.dat,"(1095, 10)",0.02,0.14,Lasso,0
0.005499143217794264,0.0004638886541182064,0.0004941352408015476,0.0,0.006150480322497033,0.00046530747058199956,wizmir.dat,"(1095, 10)",0.04,0.14,Lasso,0
0.007183545897755955,0.0004059196820932236,0.0004028228178742323,0.0,0.009311702703652704,0.0004719967181169283,wizmir.dat,"(1095, 10)",0.06,0.14,Lasso,0
0.02024551587362457,0.006368507024875757,0.006538626416846423,0.01999999999999999,0.0071506258020971976,0.005688333885116186,house.dat,"(7500, 17)",0.1,0.14,MLPRegressor,0
0.012592467656573425,0.0003490311863281852,0.00035136099160022483,0.0,0.01545856470129574,0.0004152174778467498,wizmir.dat,"(1095, 10)",0.08,0.14,Lasso,0
0.0004689565909944289,0.00046895659099442877,0.00046799079571752415,0.0,0.00046895659099442877,0.00046895659099442915,wizmir.dat,"(1095, 10)",0.0,0.14,ElasticNet,0
0.01950949912029038,0.00038252356083032685,0.00039149561635063655,0.0,0.02252429546216352,0.00038436702023075597,wizmir.dat,"(1095, 10)",0.1,0.14,Lasso,0
0.0022665767203180064,0.0005090410139293785,0.0005615581985133587,0.0,0.002508193645532784,0.000509254074226786,wizmir.dat,"(1095, 10)",0.02,0.14,ElasticNet,0
0.0058917557474865,0.0003389198391111302,0.0003869777358282322,0.0,0.006559543992397715,0.0003398150394184466,wizmir.dat,"(1095, 10)",0.04,0.14,ElasticNet,0
0.011442513391437988,0.0004909055680562636,0.0005195161589748917,0.0,0.01513947383780233,0.0004913283776048718,wizmir.dat,"(1095, 10)",0.08,0.14,ElasticNet,0
0.0091425260582846,0.0005243827980399204,0.0005585071600499927,0.0,0.011606707535797905,0.0005237748988244368,wizmir.dat,"(1095, 10)",0.06,0.14,ElasticNet,0
0.01507333952028782,0.0004909055680562648,0.0005140222915632748,0.0,0.020145363119528845,0.0004913283776048718,wizmir.dat,"(1095, 10)",0.1,0.14,ElasticNet,0
0.00044621750695922764,0.00044621750695922726,0.0004481602827203637,0.0,0.0004462175069592293,0.00044621750695922736,wizmir.dat,"(1095, 10)",0.0,0.14,Ridge,0
0.004178398264652765,0.00043816551000339885,0.0004463066621053183,0.0,0.006437035330939901,0.001043744885897176,wizmir.dat,"(1095, 10)",0.04,0.14,Ridge,0
0.0018547584646795789,0.0004937785127129117,0.0005245655333257904,0.0,0.002611321470041436,0.000492359626329608,wizmir.dat,"(1095, 10)",0.02,0.14,Ridge,0
0.007247407789093056,0.00043925992733932767,0.00044501489094134395,0.0,0.01074711628246368,0.001043744885897176,wizmir.dat,"(1095, 10)",0.06,0.14,Ridge,0
0.01278036285602914,0.001263050456536388,0.0015729615069902073,0.0,0.017972458249149406,0.0012531437202129064,wizmir.dat,"(1095, 10)",0.08,0.14,Ridge,0
0.015603924741795864,0.0010530503993308941,0.0012211927585825608,0.0,0.021070924999631643,0.001043744885897176,wizmir.dat,"(1095, 10)",0.1,0.14,Ridge,0
0.00046666875838626725,0.0004666687584912845,0.0004714003920137423,0.0,0.0004664125328124072,0.0004664125324116374,wizmir.dat,"(1095, 10)",0.0,0.14,HuberRegressor,0
0.000657613957906105,0.0006524786836861975,0.0006560981677703082,0.0,0.0006560616404545793,0.0006518661221544459,wizmir.dat,"(1095, 10)",0.02,0.14,HuberRegressor,0
0.00040517405019271365,0.0003991560399463813,0.0004023995035224386,0.0,0.00040215704153523087,0.00039896903979511994,wizmir.dat,"(1095, 10)",0.04,0.14,HuberRegressor,0
0.0004601042917640198,0.0004465445667596503,0.00045001046090734737,0.0,0.0004647209639346152,0.0004465975168292661,wizmir.dat,"(1095, 10)",0.06,0.14,HuberRegressor,0
0.0003755171507009881,0.00034963177289024447,0.00035218626393326033,0.0,0.000410363229207002,0.0003495252084532753,wizmir.dat,"(1095, 10)",0.08,0.14,HuberRegressor,0
0.00044007839529153393,0.000417636460322941,0.00041526816331411174,0.0,0.00046687060108788366,0.0004180571052283865,wizmir.dat,"(1095, 10)",0.1,0.14,HuberRegressor,0
0.01046806151994398,0.007569211157752666,0.007842530721644758,0.01999999999999999,0.006537136769989871,0.006435552305188705,house.dat,"(7500, 17)",0.1,0.14,SVR,0
0.0014922318897505416,0.0011884472999331064,0.001981275861301393,0.04,0.0029780810035099758,0.0009811823057222827,wizmir.dat,"(1095, 10)",0.0,0.14,MLPRegressor,0
0.015185420612465621,0.0015009586768244504,0.003368042081364753,0.0,0.0037365911950990372,0.0028411285637673298,wizmir.dat,"(1095, 10)",0.02,0.14,MLPRegressor,0
0.0067402546450367595,0.0029386773722735638,0.002652756331468353,0.019999999999999997,0.0033583557278304378,0.0018941404412343406,wizmir.dat,"(1095, 10)",0.04,0.14,MLPRegressor,0
0.007598630944764012,0.00778378521285189,0.0041733266595789745,0.0,0.0059014574141986334,0.0037513874374674955,wizmir.dat,"(1095, 10)",0.06,0.14,MLPRegressor,0
0.0018219561138973768,0.001821956113897376,0.005168035735228362,0.0,0.0018219561138973755,0.001821956113897376,wizmir.dat,"(1095, 10)",0.0,0.14,SVR,0
0.0026627296553547656,0.0021504773568574776,0.005327537714833187,0.0,0.0019069339205851305,0.0016513632469430848,wizmir.dat,"(1095, 10)",0.02,0.14,SVR,0
0.01269720691270451,0.0022134771122527997,0.0011127708782530262,0.0,0.023002828377832202,0.0021689763568843163,wizmir.dat,"(1095, 10)",0.08,0.14,MLPRegressor,0
0.003947729880267115,0.002047359674946732,0.00428521025860985,0.0,0.002476717413995854,0.0020515434258544336,wizmir.dat,"(1095, 10)",0.04,0.14,SVR,0
0.0028839245289231886,0.0014650965028539255,0.002501829849686001,0.0,0.0022108095197940765,0.001230383959211865,wizmir.dat,"(1095, 10)",0.08,0.14,SVR,0
0.004243587464848114,0.0018964979474469284,0.0039293864179219505,0.0,0.0022821915155705657,0.001668306746372277,wizmir.dat,"(1095, 10)",0.06,0.14,SVR,0
0.007456490949912237,0.0020362973834674894,0.003155236702892523,0.0,0.002966966990045971,0.0019603614890116956,wizmir.dat,"(1095, 10)",0.1,0.14,SVR,0
0.0003458778163045168,0.0003458778163048874,0.00035281300058355024,0.0,0.0003458778163045773,0.00034587781630504105,wizmir.dat,"(1095, 10)",0.0,0.14,KernelRidge,0
0.003457712142853997,0.0003630792672426868,0.0003648756700657185,0.0,0.00041086717827109215,0.0003688495772903681,wizmir.dat,"(1095, 10)",0.02,0.14,KernelRidge,0
0.01406767172045598,0.0030897842628912924,0.0013817406987758484,0.0,0.014745321822126364,0.0027713490866766795,wizmir.dat,"(1095, 10)",0.1,0.14,MLPRegressor,0
0.009981007346524514,0.00028593490721608644,0.0002899984889906471,0.0,0.0003167459395359758,0.0002733209092083235,wizmir.dat,"(1095, 10)",0.04,0.14,KernelRidge,0
0.010775584943228179,0.00024023995483761978,0.00023783255577192847,0.0,0.0008194530964053722,0.00024024196390664431,wizmir.dat,"(1095, 10)",0.06,0.14,KernelRidge,0
0.009927237158204174,0.010719429461588968,0.01082689827579005,0.02,0.009927237158204169,0.009927237158204172,friedman.dat,"(900, 6)",0.0,0.14,Lasso,0
0.00996718111911449,0.01071942946158897,0.010957496291828493,0.02,0.010091865252458178,0.009726376209032082,friedman.dat,"(900, 6)",0.02,0.14,Lasso,0
0.011892155953034009,0.009554387449148242,0.009614143973181805,0.019999999999999997,0.00995310975652531,0.00945714756728707,friedman.dat,"(900, 6)",0.04,0.14,Lasso,0
0.014841591635815601,0.009498307764001419,0.00944503706519647,0.020000000000000004,0.012676334024941763,0.009490819807228186,friedman.dat,"(900, 6)",0.06,0.14,Lasso,0
0.017460712413586987,0.00949830776400142,0.009418657166736646,0.020000000000000004,0.017677460140520965,0.009490819807228186,friedman.dat,"(900, 6)",0.08,0.14,Lasso,0
0.018772703060784327,0.009003030697248119,0.008966681667767736,0.01999999999999999,0.015738384598782778,0.008858706627037688,friedman.dat,"(900, 6)",0.1,0.14,Lasso,0
0.008869250044112835,0.0090570064707756,0.009103758090774582,0.02,0.008858597167987555,0.008858597167987555,friedman.dat,"(900, 6)",0.0,0.14,ElasticNet,0
0.009452193553637436,0.009146957637471118,0.009246006318327966,0.02,0.009557703321935678,0.008869250044112834,friedman.dat,"(900, 6)",0.02,0.14,ElasticNet,0
0.010953123772640327,0.009146957637471118,0.009282511848059819,0.019999999999999997,0.010678908283120323,0.008858674369611292,friedman.dat,"(900, 6)",0.04,0.14,ElasticNet,0
0.012155259932560393,0.00817679621977889,0.00823792164719479,0.020000000000000004,0.01196815388893244,0.007777337134551559,friedman.dat,"(900, 6)",0.06,0.14,ElasticNet,0
0.014245996312059628,0.00835237945910956,0.008445147507051607,0.020000000000000004,0.013396790576465164,0.007858063486962354,friedman.dat,"(900, 6)",0.08,0.14,ElasticNet,0
0.017294879839944155,0.008170505379282994,0.008208429051845023,0.01999999999999999,0.01566941661362878,0.007777337134551559,friedman.dat,"(900, 6)",0.1,0.14,ElasticNet,0
0.009100375722291347,0.009568602402585252,0.009234735111825348,0.02,0.009100375722291353,0.009100375722291353,friedman.dat,"(900, 6)",0.0,0.14,Ridge,0
0.010113321755557922,0.009511363091994738,0.00914798153496754,0.02,0.009731063469373032,0.009094389325009656,friedman.dat,"(900, 6)",0.02,0.14,Ridge,0
0.013118158009632131,0.011030657945800902,0.011115672812023508,0.019999999999999997,0.013425002970969905,0.01089486858364817,friedman.dat,"(900, 6)",0.04,0.14,Ridge,0
0.010895361520514533,0.008256051369311235,0.00829974497893069,0.020000000000000004,0.009510863625933723,0.008145985430505844,friedman.dat,"(900, 6)",0.06,0.14,Ridge,0
0.013895314261631802,0.008030967999922896,0.008076789326721373,0.020000000000000004,0.012357107999684248,0.008063584406573452,friedman.dat,"(900, 6)",0.08,0.14,Ridge,0
0.018841710801277684,0.008342364158909741,0.008386991200891538,0.01999999999999999,0.017528231051279927,0.008343920650635762,friedman.dat,"(900, 6)",0.1,0.14,Ridge,0
0.009886115013177425,0.010123817850244002,0.010226025787137666,0.02,0.009925854047414355,0.009925854047414353,friedman.dat,"(900, 6)",0.0,0.14,HuberRegressor,0
0.00972745876928428,0.00957484334268414,0.009681435246001003,0.02,0.009735142261749291,0.009691636057181076,friedman.dat,"(900, 6)",0.02,0.14,HuberRegressor,0
0.006539623622177187,0.0064297081564929585,0.006497006532606264,0.019999999999999997,0.00654330555484133,0.00641205208307733,friedman.dat,"(900, 6)",0.04,0.14,HuberRegressor,0
0.013813441879645729,0.00040307286852574105,0.00041010310865799454,0.0,0.0004032386723393247,0.0003775074309306738,wizmir.dat,"(1095, 10)",0.08,0.14,KernelRidge,0
0.009296107349724352,0.009471084326967041,0.009511794003144499,0.020000000000000004,0.009349455380346122,0.009227025277274228,friedman.dat,"(900, 6)",0.08,0.14,HuberRegressor,0
0.010048811829687001,0.009619247219421017,0.009589617788074429,0.020000000000000004,0.00992967044183149,0.009665762149391311,friedman.dat,"(900, 6)",0.06,0.14,HuberRegressor,0
0.010995903640521254,0.011162241197287943,0.011283234773774995,0.01999999999999999,0.011120270739296322,0.01099346917611809,friedman.dat,"(900, 6)",0.1,0.14,HuberRegressor,0
0.022110134312751502,0.0004192454404813205,0.00041365342652562373,0.0,0.0009127386101310215,0.0004196588897450352,wizmir.dat,"(1095, 10)",0.1,0.14,KernelRidge,0
0.010676651883292636,0.006361305053602775,0.016484293869787323,0.08,0.010044679988569312,0.007674445066626591,friedman.dat,"(900, 6)",0.0,0.14,MLPRegressor,0
0.005644253481252926,0.007263614289180598,0.006606794171466275,0.09999999999999999,0.014597922911336806,0.009735273754509291,friedman.dat,"(900, 6)",0.02,0.14,MLPRegressor,0
0.01633085058546013,0.016642798755281574,0.01737517441318535,0.06,0.01633085058465394,0.016330850598930507,california.dat,"(7500, 9)",0.0,0.14,KernelRidge,0
0.014633094638046823,0.010193363683884788,0.0144311083542701,0.04,0.013040036479523802,0.00789649899635637,friedman.dat,"(900, 6)",0.04,0.14,MLPRegressor,0
0.0039965069455254725,0.0039965069455254725,0.006246151215468633,0.0,0.003996506945525471,0.003996506945525471,friedman.dat,"(900, 6)",0.0,0.14,SVR,0
0.004564242425230973,0.004073753275104466,0.006191850838207073,0.0,0.005215845331638411,0.0034461277272762,friedman.dat,"(900, 6)",0.02,0.14,SVR,0
0.004958213228714077,0.004028046504060372,0.0055560181407230454,0.0,0.006997736671350406,0.0034461277272762,friedman.dat,"(900, 6)",0.04,0.14,SVR,0
0.0063044101171477514,0.0043578437859960835,0.006044137697868786,0.0,0.0061806556460710154,0.0035275173746976887,friedman.dat,"(900, 6)",0.06,0.14,SVR,0
0.006250917986374013,0.004022958145373077,0.0051700269352285754,0.0,0.006955957189280923,0.0033335122802837496,friedman.dat,"(900, 6)",0.08,0.14,SVR,0
0.0058570399936935,0.00389896357427868,0.004360099522879885,0.0,0.006512344212032052,0.0033744844019196825,friedman.dat,"(900, 6)",0.1,0.14,SVR,0
0.0014636133431372806,0.0014636133431391147,0.0015133222008948664,0.0,0.0014636133431332767,0.0014636133431330017,friedman.dat,"(900, 6)",0.0,0.14,KernelRidge,0
0.01747245340927158,0.01957329849034834,0.013504165129049046,0.020000000000000004,0.016782143847866127,0.01128222987205926,friedman.dat,"(900, 6)",0.08,0.14,MLPRegressor,0
0.004637144145523094,0.0017649463195940813,0.0019601854669693652,0.0,0.0033797710671221036,0.001774946722337572,friedman.dat,"(900, 6)",0.02,0.14,KernelRidge,0
0.011738397059769874,0.012291939422945646,0.010160981303563878,0.06,0.013750356328710403,0.008474070181651137,friedman.dat,"(900, 6)",0.06,0.14,MLPRegressor,0
0.024558776365193186,0.007213236624651792,0.01582231532380533,0.04000000000000001,0.013806500185474071,0.009992560015583872,friedman.dat,"(900, 6)",0.1,0.14,MLPRegressor,0
0.008816921998674388,0.004008211253200134,0.0048606237043068165,0.0,0.003762105738021205,0.0018368868818439787,friedman.dat,"(900, 6)",0.04,0.14,KernelRidge,0
0.00047779779060574257,0.0004777977906057425,0.00047893926695870677,0.0,0.0004777933989481186,0.0004777933989481185,wankara.dat,"(1206, 10)",0.0,0.14,Lasso,0
0.0021926523997391465,0.0005043800031110677,0.0006662842731169853,0.0,0.0024321347192166978,0.0005014687493519046,wankara.dat,"(1206, 10)",0.02,0.14,Lasso,0
0.00795871716482147,0.0017771657821731325,0.0018177564599148265,0.0,0.005763725484707768,0.0017568130104700522,friedman.dat,"(900, 6)",0.06,0.14,KernelRidge,0
0.00960988516122933,0.0004581184411295091,0.0004630010097399207,0.0,0.009067520624316634,0.0005328474258196456,wankara.dat,"(1206, 10)",0.06,0.14,Lasso,0
0.006105799822130657,0.00042966117599861837,0.0004401081340891786,0.0,0.005083318254767185,0.00048017099774144895,wankara.dat,"(1206, 10)",0.04,0.14,Lasso,0
0.02340948549423768,0.011897091586869218,0.012802999058404903,0.0,0.003733883648204206,0.003128417657490961,friedman.dat,"(900, 6)",0.1,0.14,KernelRidge,0
0.015144321462101866,0.0005330120282409069,0.0005611421969220845,0.0,0.01660599614760589,0.0006298981386829195,wankara.dat,"(1206, 10)",0.08,0.14,Lasso,0
0.00046978680613249,0.0004697868061324902,0.0004777151539888429,0.0,0.00046978680613249,0.0004697868061324905,wankara.dat,"(1206, 10)",0.0,0.14,ElasticNet,0
0.017091390516390408,0.001644064091783157,0.0017338855138911548,0.0,0.006958756142901601,0.001640841868524323,friedman.dat,"(900, 6)",0.08,0.14,KernelRidge,0
0.0029234451355544555,0.00047214758753402514,0.0005099941005415885,0.0,0.0017834140608965776,0.000472447655130507,wankara.dat,"(1206, 10)",0.02,0.14,ElasticNet,0
0.005195356544689611,0.0005250778385169961,0.0005960236440560895,0.0,0.004886871663963019,0.0005244603994852684,wankara.dat,"(1206, 10)",0.04,0.14,ElasticNet,0
0.014252468799341332,0.00040602144995335805,0.00041906087623079047,0.0,0.017070781238821702,0.0005069527975473842,wankara.dat,"(1206, 10)",0.1,0.14,Lasso,0
0.0004268724931521758,0.000426872493152179,0.00042589060293713637,0.0,0.00042687249315217417,0.00042687249315217715,wankara.dat,"(1206, 10)",0.0,0.14,Ridge,0
0.009298637419679415,0.0005029093975321344,0.0005381503262450472,0.0,0.01140532811890414,0.0005673807843442067,wankara.dat,"(1206, 10)",0.06,0.14,ElasticNet,0
0.002816218323204816,0.00047622593368581463,0.0005658185284394437,0.0,0.003945881540235276,0.00043380030597566947,wankara.dat,"(1206, 10)",0.02,0.14,Ridge,0
0.01599665537148217,0.00048090589641809774,0.00047064827837095904,0.0,0.016404395131465754,0.0005267299242660876,wankara.dat,"(1206, 10)",0.1,0.14,ElasticNet,0
0.007247625769358434,0.0003799661357272822,0.00037189900924185985,0.0,0.006259189763328938,0.0004112186671602815,wankara.dat,"(1206, 10)",0.04,0.14,Ridge,0
0.01349108034888036,0.0005466533529156917,0.0005783044570254997,0.0,0.012860897331061575,0.0006014113424600117,wankara.dat,"(1206, 10)",0.08,0.14,ElasticNet,0
0.012032301084578974,0.0004380569821544979,0.0004374237305542285,0.0,0.010672298764250155,0.0010672498554484193,wankara.dat,"(1206, 10)",0.06,0.14,Ridge,0
0.018555194256965148,0.0004988298744967089,0.0005019880508281976,0.0,0.015709410039578174,0.0010748593719330623,wankara.dat,"(1206, 10)",0.08,0.14,Ridge,0
0.019743440159470618,0.0004573383979038736,0.0004656097681818826,0.0,0.018020765086631918,0.00048822322734696344,wankara.dat,"(1206, 10)",0.1,0.14,Ridge,0
0.0005057643187028548,0.0005057573356490885,0.0005054383672514882,0.0,0.0005057686515371508,0.0005057520611969906,wankara.dat,"(1206, 10)",0.0,0.14,HuberRegressor,0
0.0005570939153876962,0.0005589142239459732,0.0005780721978418411,0.0,0.0005675931486251997,0.0005543170469774627,wankara.dat,"(1206, 10)",0.02,0.14,HuberRegressor,0
0.0005145032721476911,0.0005091755884214647,0.0005207465780790951,0.0,0.0005123418853134597,0.000505818824046653,wankara.dat,"(1206, 10)",0.04,0.14,HuberRegressor,0
0.0005179773287931415,0.00048354089106379314,0.0004889534573224732,0.0,0.0005059588880317088,0.0004837346890608122,wankara.dat,"(1206, 10)",0.06,0.14,HuberRegressor,0
0.0005600996034485637,0.0005038841535822863,0.0005149365159343953,0.0,0.0005978212522337469,0.0005019972562665254,wankara.dat,"(1206, 10)",0.08,0.14,HuberRegressor,0
0.0005722057791296452,0.0005091755478535714,0.0005348614681780553,0.0,0.0006379236723719475,0.000505818824046653,wankara.dat,"(1206, 10)",0.1,0.14,HuberRegressor,0
0.001445522465382356,0.0014105780559980794,0.0030538155423854435,0.0,0.0018463210832571767,0.0025929276953619105,wankara.dat,"(1206, 10)",0.0,0.14,MLPRegressor,0
0.0059249764630800485,0.0009726689645134631,0.0031676017276864696,0.0,0.002755123704003716,0.0018490965527673557,wankara.dat,"(1206, 10)",0.02,0.14,MLPRegressor,0
0.004202365771604201,0.001581927331347469,0.0022329046968537747,0.0,0.002825200081520217,0.0011514863904563586,wankara.dat,"(1206, 10)",0.04,0.14,MLPRegressor,0
0.0017924692066854262,0.0017885748832425655,0.004748095443261333,0.0,0.0017924692066854258,0.0017924692066854262,wankara.dat,"(1206, 10)",0.0,0.14,SVR,0
0.0024456850342513357,0.0019288370183099734,0.004319522989725994,0.0,0.0019477695123207542,0.0017935008383944393,wankara.dat,"(1206, 10)",0.02,0.14,SVR,0
0.002792475373082888,0.0017776473519657996,0.00363226057812793,0.0,0.0025175240975080166,0.0014981207936980425,wankara.dat,"(1206, 10)",0.04,0.14,SVR,0
0.008482680639220648,0.0013658135244039888,0.0022803880934231906,0.020000000000000004,0.0038676039723595807,0.001916403673436733,wankara.dat,"(1206, 10)",0.06,0.14,MLPRegressor,0
0.005044186240008413,0.001747190598798005,0.0036609885108146666,0.0,0.0015951244094257599,0.0017132209019869093,wankara.dat,"(1206, 10)",0.06,0.14,SVR,0
0.006179512960572889,0.001648329151020987,0.0027733933968201083,0.0,0.0023426185611237988,0.0014981207936980425,wankara.dat,"(1206, 10)",0.08,0.14,SVR,0
0.005594025013470067,0.002754488941141513,0.0031878091610802843,0.0,0.0025447832623079892,0.0018828022811996877,wankara.dat,"(1206, 10)",0.1,0.14,SVR,0
0.00029497197493747574,0.00029497197493890683,0.00031471229459663846,0.0,0.0002949719749379293,0.00029497197493673653,wankara.dat,"(1206, 10)",0.0,0.14,KernelRidge,0
0.0038499714687141792,0.00027396619143281144,0.000269854412121903,0.0,0.0008053832025728084,0.00027364168484322367,wankara.dat,"(1206, 10)",0.02,0.14,KernelRidge,0
0.019014966045260873,0.016598891277467085,0.017075451922642523,0.06,0.015855136519163943,0.015589147202110515,california.dat,"(7500, 9)",0.02,0.14,KernelRidge,0
0.013489032066122819,0.0016769460813455682,0.0012103762242129657,0.06000000000000001,0.016104692994251733,0.006556509103710657,wankara.dat,"(1206, 10)",0.08,0.14,MLPRegressor,0
0.008492543922772437,0.00023147142795160267,0.00025541965334985886,0.0,0.00040186226504972366,0.00023388620233403702,wankara.dat,"(1206, 10)",0.04,0.14,KernelRidge,0
0.014305905923710435,0.007578383973554295,0.0017024733191875648,0.0,0.02321040189486427,0.0015887731918712124,wankara.dat,"(1206, 10)",0.1,0.14,MLPRegressor,0
0.014703467239680218,0.0002607784616469617,0.00030287594386882845,0.0,0.00048103136978164366,0.00027752952394642015,wankara.dat,"(1206, 10)",0.06,0.14,KernelRidge,0
0.016601733317744848,0.000281842928505754,0.00028431985422078097,0.0,0.0008631549458537461,0.0002812372889885684,wankara.dat,"(1206, 10)",0.08,0.14,KernelRidge,0
0.0129947333898314,0.00026838697763035136,0.00028750734304393207,0.0,0.001168354782814622,0.00026920557402558977,wankara.dat,"(1206, 10)",0.1,0.14,KernelRidge,0
0.02413001588015047,0.01878101138865669,0.01909532931545097,0.060000000000000005,0.018143058025458805,0.017587813340650765,california.dat,"(7500, 9)",0.04,0.14,KernelRidge,0
0.006553151394524628,0.007363003194079344,0.009211311263565449,0.02,0.006553151394412652,0.006553151394560288,house.dat,"(7500, 17)",0.0,0.14,KernelRidge,0
0.0075214998447440395,0.006393122411249075,0.007521115317400422,0.02,0.006909937233539984,0.007283124026383052,house.dat,"(7500, 17)",0.02,0.14,KernelRidge,0
0.029611436905629878,0.020329930096456075,0.020527003418885744,0.06,0.01844636299536001,0.017823542510805736,california.dat,"(7500, 9)",0.06,0.14,KernelRidge,0
0.010400225749648363,0.0059678840757904205,0.006644397224212763,0.019999999999999997,0.005911418794294148,0.005687385623287012,house.dat,"(7500, 17)",0.04,0.14,KernelRidge,0
0.026485258692702664,0.019272392903899194,0.01927239292773044,0.06000000000000001,0.016088107940226446,0.015548041069033482,california.dat,"(7500, 9)",0.08,0.14,KernelRidge,0
0.01296728631391521,0.0059549142225310235,0.006778703524399378,0.020000000000000004,0.006107623890103678,0.006050962957729067,house.dat,"(7500, 17)",0.06,0.14,KernelRidge,0
0.029960187360906335,0.019214820195675945,0.019214820208385813,0.04000000000000001,0.017353123608711465,0.016362371723660098,california.dat,"(7500, 9)",0.1,0.14,KernelRidge,0
0.01468881499147382,0.006970611364947878,0.007592588436755734,0.020000000000000004,0.006588306324034081,0.006944688605903427,house.dat,"(7500, 17)",0.08,0.14,KernelRidge,0
0.02128709432808871,0.006567207846569827,0.006782214385784146,0.01999999999999999,0.006216935134926132,0.005919628277523643,house.dat,"(7500, 17)",0.1,0.14,KernelRidge,0

